Hybrid Diffusion: Spectral-Temporal Graph Filtering for Manifold Ranking

State of the art image retrieval performance is achieved with CNN features and manifold ranking using a k-NN similarity graph that is pre-computed off-line. The two most successful existing approaches are temporal filtering, where manifold ranking amounts to solving a sparse linear system online, and spectral filtering, where eigen-decomposition of the adjacency matrix is performed off-line and then manifold ranking amounts to dot-product search online. The former suffers from expensive queries and the latter from significant space overhead. Here we introduce a novel, theoretically well-founded hybrid filtering approach allowing full control of the space-time trade-off between these two extremes. Experimentally, we verify that our hybrid method delivers results on par with the state of the art, with lower memory demands compared to spectral filtering approaches and faster compared to temporal filtering.

==> figs/rate/contour.txt <==
   1.9280199e-01   7.4000000e+01
   2.9600000e+02   2.7703162e+00
   2.9100000e+02   2.8084128e+00
   2.8600000e+02   2.8265502e+00
   2.8100000e+02   2.8580467e+00
   2.7600000e+02   2.8700624e+00
   2.7100000e+02   2.8825252e+00
   2.6600000e+02   2.9012656e+00
   2.6100000e+02   2.9220322e+00
   2.5600000e+02   2.9436019e+00
   2.5100000e+02   2.9651917e+00
   2.4600000e+02   2.9998232e+00
   2.4596615e+02   3.0000000e+00
   2.4100000e+02   3.0553726e+00
   2.3600000e+02   3.1188447e+00
   2.3100000e+02   3.1614518e+00
   2.2600000e+02   3.2047126e+00
   2.2100000e+02   3.2287390e+00
   2.1600000e+02   3.2801626e+00
   2.1100000e+02   3.3093945e+00
   2.0600000e+02   3.3763597e+00
   2.0100000e+02   3.4346582e+00
   1.9600000e+02   3.5090284e+00
   1.9100000e+02   3.5515049e+00
   1.8600000e+02   3.5872636e+00
   1.8100000e+02   3.6321024e+00
   1.7600000e+02   3.6847329e+00
   1.7100000e+02   3.7308665e+00
   1.6600000e+02   3.7598757e+00
   1.6100000e+02   3.8084216e+00
   1.5600000e+02   3.8481923e+00
   1.5100000e+02   3.8860674e+00
   1.4600000e+02   3.9321111e+00
   1.4100000e+02   3.9890926e+00
   1.4021420e+02   4.0000000e+00
   1.3600000e+02   4.1014070e+00
   1.3100000e+02   4.2215572e+00
   1.2600000e+02   4.3608856e+00
   1.2100000e+02   4.6499700e+00
   1.1600000e+02   4.7703515e+00
   1.1100000e+02   4.8761182e+00
   1.0600000e+02   4.9193996e+00
   1.0231087e+02   5.0000000e+00
   1.0100000e+02   5.0442156e+00
   9.6000000e+01   5.1619433e+00
   9.1000000e+01   5.2585956e+00
   8.6000000e+01   5.4097132e+00
   8.1000000e+01   5.6308767e+00
   7.6000000e+01   5.7977243e+00
   7.1000000e+01   5.9246659e+00
   6.6000000e+01   5.9793802e+00
   6.5432241e+01   6.0000000e+00
   6.1000000e+01   6.2256409e+00
   5.6000000e+01   6.6166918e+00
   5.1000000e+01   6.8835047e+00
   4.9126942e+01   7.0000000e+00
   4.6000000e+01   7.2534870e+00
   4.1000000e+01   7.6706912e+00
   3.7500929e+01   8.0000000e+00
   3.6000000e+01   8.1737319e+00
   3.1000000e+01   8.6771887e+00
   2.6084254e+01   9.0000000e+00
   2.6000000e+01   9.0068186e+00
   2.1729378e+01   1.0000000e+01
   2.1000000e+01   1.0181988e+01
   1.6000000e+01   1.0985053e+01
   1.5931206e+01   1.1000000e+01
   1.1749467e+01   1.2000000e+01
   1.1000000e+01   1.2189869e+01
   9.8032599e+00   1.3000000e+01
   8.3427311e+00   1.4000000e+01
   6.8392931e+00   1.5000000e+01
   6.0000000e+00   1.5557352e+01
   3.5405741e+00   1.6000000e+01
   1.0000000e+00   1.6489549e+01
   3.8560392e-01   7.0000000e+01
   2.9600000e+02   1.9257478e+00
   2.9100000e+02   1.9486357e+00
   2.8600000e+02   1.9596850e+00
   2.8100000e+02   1.9791059e+00
   2.7600000e+02   1.9865925e+00
   2.7100000e+02   1.9944028e+00
   2.6863646e+02   2.0000000e+00
   2.6600000e+02   2.0141397e+00
   2.6100000e+02   2.0437838e+00
   2.5600000e+02   2.0743510e+00
   2.5100000e+02   2.1047191e+00
   2.4600000e+02   2.1529571e+00
   2.4100000e+02   2.1885476e+00
   2.3600000e+02   2.2295523e+00
   2.3100000e+02   2.2573755e+00
   2.2600000e+02   2.2858737e+00
   2.2100000e+02   2.3018102e+00
   2.1600000e+02   2.3361830e+00
   2.1100000e+02   2.3558841e+00
   2.0600000e+02   2.4014615e+00
   2.0100000e+02   2.4416496e+00
   1.9600000e+02   2.4936102e+00
   1.9100000e+02   2.5236375e+00
   1.8600000e+02   2.5491135e+00
   1.8100000e+02   2.5813135e+00
   1.7600000e+02   2.6194700e+00
   1.7100000e+02   2.6532353e+00
   1.6600000e+02   2.6746190e+00
   1.6100000e+02   2.7106637e+00
   1.5600000e+02   2.7404333e+00
   1.5100000e+02   2.7689828e+00
   1.4600000e+02   2.8039475e+00
   1.4100000e+02   2.8476031e+00
   1.3600000e+02   2.9002873e+00
   1.3100000e+02   2.9546226e+00
   1.2755567e+02   3.0000000e+00
   1.2600000e+02   3.0349402e+00
   1.2100000e+02   3.2765747e+00
   1.1600000e+02   3.3788433e+00
   1.1100000e+02   3.4694451e+00
   1.0600000e+02   3.5067142e+00
   1.0100000e+02   3.6005138e+00
   9.6000000e+01   3.6657013e+00
   9.1000000e+01   3.7203210e+00
   8.6000000e+01   3.8077589e+00
   8.1000000e+01   3.9403185e+00
   7.8138812e+01   4.0000000e+00
   7.6000000e+01   4.0660372e+00
   7.1000000e+01   4.1857497e+00
   6.6000000e+01   4.2374455e+00
   6.1000000e+01   4.4034039e+00
   5.6000000e+01   4.6667466e+00
   5.1000000e+01   4.8534417e+00
   4.7643522e+01   5.0000000e+00
   4.6000000e+01   5.0967688e+00
   4.1000000e+01   5.4094238e+00
   3.6000000e+01   5.7652044e+00
   3.2211835e+01   6.0000000e+00
   3.1000000e+01   6.0954564e+00
   2.6000000e+01   6.3668174e+00
   2.1926145e+01   7.0000000e+00
   2.1000000e+01   7.1687952e+00
   1.6000000e+01   7.7495424e+00
   1.4362979e+01   8.0000000e+00
   1.1000000e+01   8.5913163e+00
   1.0046342e+01   9.0000000e+00
   7.9285735e+00   1.0000000e+01
   6.0000000e+00   1.0938889e+01
   5.4952668e+00   1.1000000e+01
   1.0000000e+00   1.1608099e+01
   5.7840585e-01   6.7000000e+01
   2.9600000e+02   1.5294905e+00
   2.9100000e+02   1.5540497e+00
   2.8600000e+02   1.5658481e+00
   2.8100000e+02   1.5864966e+00
   2.7600000e+02   1.5944267e+00
   2.7100000e+02   1.6026824e+00
   2.6600000e+02   1.6151542e+00
   2.6100000e+02   1.6290545e+00
   2.5600000e+02   1.6435802e+00
   2.5100000e+02   1.6582073e+00
   2.4600000e+02   1.6818494e+00
   2.4100000e+02   1.6996184e+00
   2.3600000e+02   1.7204383e+00
   2.3100000e+02   1.7347796e+00
   2.2600000e+02   1.7496501e+00
   2.2100000e+02   1.7580462e+00
   2.1600000e+02   1.7763529e+00
   2.1100000e+02   1.7869677e+00
   2.0600000e+02   1.8118673e+00
   2.0100000e+02   1.8342212e+00
   1.9600000e+02   1.8636786e+00
   1.9100000e+02   1.8809870e+00
   1.8600000e+02   1.8958357e+00
   1.8100000e+02   1.9148179e+00
   1.7600000e+02   1.9376201e+00
   1.7100000e+02   1.9580756e+00
   1.6600000e+02   1.9711639e+00
   1.6100000e+02   1.9934588e+00
   1.5924312e+02   2.0000000e+00
   1.5600000e+02   2.0223672e+00
   1.5100000e+02   2.0553406e+00
   1.4600000e+02   2.0954911e+00
   1.4100000e+02   2.1452656e+00
   1.3600000e+02   2.2048148e+00
   1.3100000e+02   2.2656455e+00
   1.2600000e+02   2.3383841e+00
   1.2100000e+02   2.4970619e+00
   1.1600000e+02   2.5662742e+00
   1.1100000e+02   2.6286046e+00
   1.0600000e+02   2.6545183e+00
   1.0100000e+02   2.7204367e+00
   9.6000000e+01   2.7668283e+00
   9.1000000e+01   2.8060593e+00
   8.6000000e+01   2.8695313e+00
   8.1000000e+01   2.9672786e+00
   7.8894430e+01   3.0000000e+00
   7.6000000e+01   3.0674666e+00
   7.1000000e+01   3.1580247e+00
   6.6000000e+01   3.1974102e+00
   6.1000000e+01   3.3249703e+00
   5.6000000e+01   3.5307792e+00
   5.1000000e+01   3.6790756e+00
   4.6000000e+01   3.8533926e+00
   4.2120607e+01   4.0000000e+00
   4.1000000e+01   4.0572304e+00
   3.6000000e+01   4.3566586e+00
   3.1000000e+01   4.6183564e+00
   2.6000000e+01   4.7983678e+00
   2.4127534e+01   5.0000000e+00
   2.1000000e+01   5.4190275e+00
   1.6000000e+01   5.8400902e+00
   1.4576322e+01   6.0000000e+00
   1.1000000e+01   6.4813167e+00
   9.3740393e+00   7.0000000e+00
   6.6296173e+00   8.0000000e+00
   6.0000000e+00   8.2549642e+00
   1.0000000e+00   8.7495603e+00
   7.7120779e-01   6.5000000e+01
   2.9600000e+02   1.1332332e+00
   2.9100000e+02   1.1594637e+00
   2.8600000e+02   1.1720112e+00
   2.8100000e+02   1.1938873e+00
   2.7600000e+02   1.2022610e+00
   2.7100000e+02   1.2109620e+00
   2.6600000e+02   1.2240751e+00
   2.6100000e+02   1.2386458e+00
   2.5600000e+02   1.2538226e+00
   2.5100000e+02   1.2690549e+00
   2.4600000e+02   1.2935695e+00
   2.4100000e+02   1.3119096e+00
   2.3600000e+02   1.3333079e+00
   2.3100000e+02   1.3479917e+00
   2.2600000e+02   1.3631699e+00
   2.2100000e+02   1.3717187e+00
   2.1600000e+02   1.3903064e+00
   2.1100000e+02   1.4010520e+00
   2.0600000e+02   1.4261676e+00
   2.0100000e+02   1.4486096e+00
   1.9600000e+02   1.4780346e+00
   1.9100000e+02   1.4952476e+00
   1.8600000e+02   1.5099706e+00
   1.8100000e+02   1.5287344e+00
   1.7600000e+02   1.5511909e+00
   1.7100000e+02   1.5712611e+00
   1.6600000e+02   1.5840665e+00
   1.6100000e+02   1.6058161e+00
   1.5600000e+02   1.6239326e+00
   1.5100000e+02   1.6414350e+00
   1.4600000e+02   1.6630382e+00
   1.4100000e+02   1.6902652e+00
   1.3600000e+02   1.7234880e+00
   1.3100000e+02   1.7581551e+00
   1.2600000e+02   1.8005709e+00
   1.2100000e+02   1.8966765e+00
   1.1600000e+02   1.9400913e+00
   1.1100000e+02   1.9799398e+00
   1.0600000e+02   1.9967112e+00
   1.0561623e+02   2.0000000e+00
   1.0100000e+02   2.0634941e+00
   9.6000000e+01   2.1115696e+00
   9.1000000e+01   2.1520095e+00
   8.6000000e+01   2.2170302e+00
   8.1000000e+01   2.3162133e+00
   7.6000000e+01   2.3942488e+00
   7.1000000e+01   2.4554769e+00
   6.6000000e+01   2.4823602e+00
   6.1000000e+01   2.5704696e+00
   5.6000000e+01   2.7158811e+00
   5.1000000e+01   2.8230282e+00
   4.6000000e+01   2.9513475e+00
   4.4268281e+01   3.0000000e+00
   4.1000000e+01   3.1262708e+00
   3.6000000e+01   3.3536841e+00
   3.1000000e+01   3.5560828e+00
   2.6000000e+01   3.6971238e+00
   2.2430507e+01   4.0000000e+00
   2.1000000e+01   4.1555650e+00
   1.6000000e+01   4.5009134e+00
   1.1000000e+01   4.9636266e+00
   1.0833303e+01   5.0000000e+00
   7.0976788e+00   6.0000000e+00
   6.0000000e+00   6.3468349e+00
   1.0000000e+00   6.7246594e+00
   9.6400972e-01   4.9000000e+01
   2.1712945e+02   1.0000000e+00
   2.1600000e+02   1.0042598e+00
   2.1100000e+02   1.0151362e+00
   2.0600000e+02   1.0404679e+00
   2.0100000e+02   1.0629979e+00
   1.9600000e+02   1.0923906e+00
   1.9100000e+02   1.1095082e+00
   1.8600000e+02   1.1241055e+00
   1.8100000e+02   1.1426509e+00
   1.7600000e+02   1.1647617e+00
   1.7100000e+02   1.1844466e+00
   1.6600000e+02   1.1969692e+00
   1.6100000e+02   1.2181734e+00
   1.5600000e+02   1.2357744e+00
   1.5100000e+02   1.2527269e+00
   1.4600000e+02   1.2735826e+00
   1.4100000e+02   1.2997620e+00
   1.3600000e+02   1.3315519e+00
   1.3100000e+02   1.3645497e+00
   1.2600000e+02   1.4046922e+00
   1.2100000e+02   1.4947761e+00
   1.1600000e+02   1.5351067e+00
   1.1100000e+02   1.5719413e+00
   1.0600000e+02   1.5873944e+00
   1.0100000e+02   1.6270606e+00
   9.6000000e+01   1.6552745e+00
   9.1000000e+01   1.6793189e+00
   8.6000000e+01   1.7185672e+00
   8.1000000e+01   1.7798047e+00
   7.6000000e+01   1.8291113e+00
   7.1000000e+01   1.8684678e+00
   6.6000000e+01   1.8859290e+00
   6.1000000e+01   1.9439067e+00
   5.8106557e+01   2.0000000e+00
   5.6000000e+01   2.0599101e+00
   5.1000000e+01   2.1630871e+00
   4.6000000e+01   2.2853503e+00
   4.1000000e+01   2.4187634e+00
   3.6000000e+01   2.5794002e+00
   3.1000000e+01   2.7256179e+00
   2.6000000e+01   2.8291726e+00
   2.3274896e+01   3.0000000e+00
   2.1000000e+01   3.1882642e+00
   1.6000000e+01   3.4527778e+00
   1.1000000e+01   3.8137430e+00
   9.9098714e+00   4.0000000e+00
   6.0000000e+00   4.8573377e+00
   3.3398311e+00   5.0000000e+00
   1.0000000e+00   5.1475591e+00
   1.1568117e+00   2.9000000e+01
   1.2715854e+02   1.0000000e+00
   1.2600000e+02   1.0088135e+00
   1.2100000e+02   1.0928758e+00
   1.1600000e+02   1.1301220e+00
   1.1100000e+02   1.1639429e+00
   1.0600000e+02   1.1780777e+00
   1.0100000e+02   1.2142198e+00
   9.6000000e+01   1.2398085e+00
   9.1000000e+01   1.2615409e+00
   8.6000000e+01   1.2968737e+00
   8.1000000e+01   1.3516707e+00
   7.6000000e+01   1.3955181e+00
   7.1000000e+01   1.4303544e+00
   6.6000000e+01   1.4457662e+00
   6.1000000e+01   1.4967558e+00
   5.6000000e+01   1.5824130e+00
   5.1000000e+01   1.6466297e+00
   4.6000000e+01   1.7246398e+00
   4.1000000e+01   1.8119751e+00
   3.6000000e+01   1.9199258e+00
   3.1994151e+01   2.0000000e+00
   3.1000000e+01   2.0269604e+00
   2.6000000e+01   2.1206881e+00
   2.1000000e+01   2.4065021e+00
   1.6000000e+01   2.5965049e+00
   1.1000000e+01   2.8616106e+00
   9.8967988e+00   3.0000000e+00
   6.0000000e+00   3.6539868e+00
   1.0000000e+00   3.8637462e+00
   1.3496136e+00   1.6000000e+01
   6.8091001e+01   1.0000000e+00
   6.6000000e+01   1.0056033e+00
   6.1000000e+01   1.0496049e+00
   5.6000000e+01   1.1228543e+00
   5.1000000e+01   1.1772692e+00
   4.6000000e+01   1.2428570e+00
   4.1000000e+01   1.3156870e+00
   3.6000000e+01   1.4049477e+00
   3.1000000e+01   1.4875141e+00
   2.6000000e+01   1.5466617e+00
   2.1000000e+01   1.7326205e+00
   1.6000000e+01   1.8602567e+00
   1.2106356e+01   2.0000000e+00
   1.1000000e+01   2.0517168e+00
   6.0000000e+00   2.6304893e+00
   1.0000000e+00   2.7820647e+00
   1.5424155e+00   7.0000000e+00
   2.6025849e+01   1.0000000e+00
   2.6000000e+01   1.0002426e+00
   2.1000000e+01   1.1422973e+00
   1.6000000e+01   1.2384348e+00
   1.1000000e+01   1.3743488e+00
   6.0000000e+00   1.7405448e+00
   1.0000000e+00   1.8392631e+00


==> figs/rate/eig.txt <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   9.9975506e-01
   5.0000000e+00   9.9951488e-01
   6.0000000e+00   9.9875509e-01
   7.0000000e+00   9.9691489e-01
   8.0000000e+00   9.9426920e-01
   9.0000000e+00   9.9277603e-01
   1.0000000e+01   9.9232003e-01
   1.1000000e+01   9.9166551e-01
   1.2000000e+01   9.9112968e-01
   1.3000000e+01   9.9052240e-01
   1.4000000e+01   9.8825544e-01
   1.5000000e+01   9.8794361e-01
   1.6000000e+01   9.8747744e-01
   1.7000000e+01   9.8668714e-01
   1.8000000e+01   9.8592500e-01
   1.9000000e+01   9.8519251e-01
   2.0000000e+01   9.8409570e-01
   2.1000000e+01   9.8372478e-01
   2.2000000e+01   9.8347887e-01
   2.3000000e+01   9.8300251e-01
   2.4000000e+01   9.8002620e-01
   2.5000000e+01   9.7723769e-01
   2.6000000e+01   9.7657530e-01
   2.7000000e+01   9.7535085e-01
   2.8000000e+01   9.7522212e-01
   2.9000000e+01   9.7488566e-01
   3.0000000e+01   9.7420520e-01
   3.1000000e+01   9.7376581e-01
   3.2000000e+01   9.7325939e-01
   3.3000000e+01   9.7134030e-01
   3.4000000e+01   9.7094871e-01
   3.5000000e+01   9.7016028e-01
   3.6000000e+01   9.6930719e-01
   3.7000000e+01   9.6890021e-01
   3.8000000e+01   9.6780665e-01
   3.9000000e+01   9.6766088e-01
   4.0000000e+01   9.6747237e-01
   4.1000000e+01   9.6366612e-01
   4.2000000e+01   9.6308331e-01
   4.3000000e+01   9.6113501e-01
   4.4000000e+01   9.6010074e-01
   4.5000000e+01   9.5871465e-01
   4.6000000e+01   9.5832269e-01
   4.7000000e+01   9.5775198e-01
   4.8000000e+01   9.5648525e-01
   4.9000000e+01   9.5626308e-01
   5.0000000e+01   9.5503872e-01
   5.1000000e+01   9.5285366e-01
   5.2000000e+01   9.5126017e-01
   5.3000000e+01   9.5095319e-01
   5.4000000e+01   9.5052910e-01
   5.5000000e+01   9.4917990e-01
   5.6000000e+01   9.4778595e-01
   5.7000000e+01   9.4659338e-01
   5.8000000e+01   9.4428449e-01
   5.9000000e+01   9.4297451e-01
   6.0000000e+01   9.4079985e-01
   6.1000000e+01   9.4011711e-01
   6.2000000e+01   9.3895340e-01
   6.3000000e+01   9.3697168e-01
   6.4000000e+01   9.3567133e-01
   6.5000000e+01   9.3550024e-01
   6.6000000e+01   9.3499907e-01
   6.7000000e+01   9.3482092e-01
   6.8000000e+01   9.3455885e-01
   6.9000000e+01   9.3385870e-01
   7.0000000e+01   9.3360527e-01
   7.1000000e+01   9.3336390e-01
   7.2000000e+01   9.3310434e-01
   7.3000000e+01   9.3255403e-01
   7.4000000e+01   9.3212180e-01
   7.5000000e+01   9.3066031e-01
   7.6000000e+01   9.2950862e-01
   7.7000000e+01   9.2940355e-01
   7.8000000e+01   9.2856949e-01
   7.9000000e+01   9.2837364e-01
   8.0000000e+01   9.2615356e-01
   8.1000000e+01   9.2432679e-01
   8.2000000e+01   9.2390438e-01
   8.3000000e+01   9.2163867e-01
   8.4000000e+01   9.1935886e-01
   8.5000000e+01   9.1786641e-01
   8.6000000e+01   9.1730010e-01
   8.7000000e+01   9.1571391e-01
   8.8000000e+01   9.1489972e-01
   8.9000000e+01   9.1399014e-01
   9.0000000e+01   9.1323326e-01
   9.1000000e+01   9.1242413e-01
   9.2000000e+01   9.1133294e-01
   9.3000000e+01   9.1024227e-01
   9.4000000e+01   9.1011251e-01
   9.5000000e+01   9.0974524e-01
   9.6000000e+01   9.0928392e-01
   9.7000000e+01   9.0810754e-01
   9.8000000e+01   9.0730889e-01
   9.9000000e+01   9.0690594e-01
   1.0000000e+02   9.0635804e-01
   1.0100000e+02   9.0544405e-01
   1.0200000e+02   9.0329964e-01
   1.0300000e+02   9.0252419e-01
   1.0400000e+02   9.0121817e-01
   1.0500000e+02   9.0060972e-01
   1.0600000e+02   8.9974958e-01
   1.0700000e+02   8.9943884e-01
   1.0800000e+02   8.9891878e-01
   1.0900000e+02   8.9821339e-01
   1.1000000e+02   8.9782872e-01
   1.1100000e+02   8.9743385e-01
   1.1200000e+02   8.9664971e-01
   1.1300000e+02   8.9508830e-01
   1.1400000e+02   8.9306469e-01
   1.1500000e+02   8.9228041e-01
   1.1600000e+02   8.9168489e-01
   1.1700000e+02   8.9064512e-01
   1.1800000e+02   8.9040760e-01
   1.1900000e+02   8.8764095e-01
   1.2000000e+02   8.8529698e-01
   1.2100000e+02   8.8500541e-01
   1.2200000e+02   8.8160629e-01
   1.2300000e+02   8.8010459e-01
   1.2400000e+02   8.7636762e-01
   1.2500000e+02   8.7345731e-01
   1.2600000e+02   8.6853580e-01
   1.2700000e+02   8.6673786e-01
   1.2800000e+02   8.6503765e-01
   1.2900000e+02   8.6379201e-01
   1.3000000e+02   8.6331265e-01
   1.3100000e+02   8.6046590e-01
   1.3200000e+02   8.5994651e-01
   1.3300000e+02   8.5863851e-01
   1.3400000e+02   8.5690893e-01
   1.3500000e+02   8.5592921e-01
   1.3600000e+02   8.5347858e-01
   1.3700000e+02   8.5106627e-01
   1.3800000e+02   8.4956580e-01
   1.3900000e+02   8.4752002e-01
   1.4000000e+02   8.4690345e-01
   1.4100000e+02   8.4643754e-01
   1.4200000e+02   8.4470460e-01
   1.4300000e+02   8.4295562e-01
   1.4400000e+02   8.4242066e-01
   1.4500000e+02   8.4139599e-01
   1.4600000e+02   8.4040699e-01
   1.4700000e+02   8.3896682e-01
   1.4800000e+02   8.3726526e-01
   1.4900000e+02   8.3696080e-01
   1.5000000e+02   8.3652218e-01
   1.5100000e+02   8.3545073e-01
   1.5200000e+02   8.3438307e-01
   1.5300000e+02   8.3382627e-01
   1.5400000e+02   8.3303896e-01
   1.5500000e+02   8.3233243e-01
   1.5600000e+02   8.3132188e-01
   1.5700000e+02   8.3074273e-01
   1.5800000e+02   8.3035049e-01
   1.5900000e+02   8.2989875e-01
   1.6000000e+02   8.2952946e-01
   1.6100000e+02   8.2693947e-01
   1.6200000e+02   8.2578762e-01
   1.6300000e+02   8.2469176e-01
   1.6400000e+02   8.2293230e-01
   1.6500000e+02   8.2262711e-01
   1.6600000e+02   8.2153002e-01
   1.6700000e+02   8.2109850e-01
   1.6800000e+02   8.2036810e-01
   1.6900000e+02   8.2015249e-01
   1.7000000e+02   8.1935923e-01
   1.7100000e+02   8.1826852e-01
   1.7200000e+02   8.1785874e-01
   1.7300000e+02   8.1683075e-01
   1.7400000e+02   8.1584903e-01
   1.7500000e+02   8.1430699e-01
   1.7600000e+02   8.1304113e-01
   1.7700000e+02   8.1182685e-01
   1.7800000e+02   8.1120685e-01
   1.7900000e+02   8.1041103e-01
   1.8000000e+02   8.0851040e-01
   1.8100000e+02   8.0702313e-01
   1.8200000e+02   8.0677721e-01
   1.8300000e+02   8.0559747e-01
   1.8400000e+02   8.0431379e-01
   1.8500000e+02   8.0244038e-01
   1.8600000e+02   8.0185636e-01
   1.8700000e+02   8.0100579e-01
   1.8800000e+02   8.0046343e-01
   1.8900000e+02   7.9949483e-01
   1.9000000e+02   7.9834546e-01
   1.9100000e+02   7.9771336e-01
   1.9200000e+02   7.9633217e-01
   1.9300000e+02   7.9512873e-01
   1.9400000e+02   7.9416414e-01
   1.9500000e+02   7.9353710e-01
   1.9600000e+02   7.9276993e-01
   1.9700000e+02   7.9115509e-01
   1.9800000e+02   7.8896035e-01
   1.9900000e+02   7.8658089e-01
   2.0000000e+02   7.8545498e-01
   2.0100000e+02   7.8406907e-01
   2.0200000e+02   7.8321437e-01
   2.0300000e+02   7.8227989e-01
   2.0400000e+02   7.8052146e-01
   2.0500000e+02   7.7824557e-01
   2.0600000e+02   7.7721996e-01
   2.0700000e+02   7.7565102e-01
   2.0800000e+02   7.7283548e-01
   2.0900000e+02   7.7201610e-01
   2.1000000e+02   7.7033667e-01
   2.1100000e+02   7.6933594e-01
   2.1200000e+02   7.6874643e-01
   2.1300000e+02   7.6855923e-01
   2.1400000e+02   7.6744174e-01
   2.1500000e+02   7.6603160e-01
   2.1600000e+02   7.6589226e-01
   2.1700000e+02   7.6497889e-01
   2.1800000e+02   7.6381687e-01
   2.1900000e+02   7.6117703e-01
   2.2000000e+02   7.6041286e-01
   2.2100000e+02   7.5983583e-01
   2.2200000e+02   7.5945551e-01
   2.2300000e+02   7.5829611e-01
   2.2400000e+02   7.5789453e-01
   2.2500000e+02   7.5715540e-01
   2.2600000e+02   7.5700817e-01
   2.2700000e+02   7.5608913e-01
   2.2800000e+02   7.5432222e-01
   2.2900000e+02   7.5336433e-01
   2.3000000e+02   7.5266328e-01
   2.3100000e+02   7.5192250e-01
   2.3200000e+02   7.4977289e-01
   2.3300000e+02   7.4947615e-01
   2.3400000e+02   7.4904929e-01
   2.3500000e+02   7.4823152e-01
   2.3600000e+02   7.4692345e-01
   2.3700000e+02   7.4641045e-01
   2.3800000e+02   7.4629821e-01
   2.3900000e+02   7.4546350e-01
   2.4000000e+02   7.4244953e-01
   2.4100000e+02   7.3950051e-01
   2.4200000e+02   7.3893729e-01
   2.4300000e+02   7.3718846e-01
   2.4400000e+02   7.3593445e-01
   2.4500000e+02   7.3469912e-01
   2.4600000e+02   7.3300964e-01
   2.4700000e+02   7.3159276e-01
   2.4800000e+02   7.2908221e-01
   2.4900000e+02   7.2728281e-01
   2.5000000e+02   7.2612585e-01
   2.5100000e+02   7.2415069e-01
   2.5200000e+02   7.2268308e-01
   2.5300000e+02   7.2207490e-01
   2.5400000e+02   7.2129234e-01
   2.5500000e+02   7.1922549e-01
   2.5600000e+02   7.1854252e-01
   2.5700000e+02   7.1732651e-01
   2.5800000e+02   7.1615874e-01
   2.5900000e+02   7.1581430e-01
   2.6000000e+02   7.1479277e-01
   2.6100000e+02   7.1287719e-01
   2.6200000e+02   7.1211038e-01
   2.6300000e+02   7.0933199e-01
   2.6400000e+02   7.0889861e-01
   2.6500000e+02   7.0761533e-01
   2.6600000e+02   7.0736641e-01
   2.6700000e+02   7.0714291e-01
   2.6800000e+02   7.0580341e-01
   2.6900000e+02   7.0434243e-01
   2.7000000e+02   7.0330055e-01
   2.7100000e+02   7.0234793e-01
   2.7200000e+02   7.0156043e-01
   2.7300000e+02   7.0122765e-01
   2.7400000e+02   7.0072873e-01
   2.7500000e+02   6.9937398e-01
   2.7600000e+02   6.9898764e-01
   2.7700000e+02   6.9791612e-01
   2.7800000e+02   6.9764794e-01
   2.7900000e+02   6.9723876e-01
   2.8000000e+02   6.9677253e-01
   2.8100000e+02   6.9573123e-01
   2.8200000e+02   6.9351109e-01
   2.8300000e+02   6.9308363e-01
   2.8400000e+02   6.9050129e-01
   2.8500000e+02   6.8771472e-01
   2.8600000e+02   6.8712147e-01
   2.8700000e+02   6.8672102e-01
   2.8800000e+02   6.8440317e-01
   2.8900000e+02   6.8340855e-01
   2.9000000e+02   6.8291491e-01
   2.9100000e+02   6.8211788e-01
   2.9200000e+02   6.8023873e-01
   2.9300000e+02   6.7977009e-01
   2.9400000e+02   6.7535354e-01
   2.9500000e+02   6.7241422e-01
   2.9600000e+02   6.7150938e-01
   2.9700000e+02   6.7029161e-01
   2.9800000e+02   6.6996283e-01
   2.9900000e+02   6.6767465e-01
   3.0000000e+02   6.6707499e-01
   3.0100000e+02   6.6538609e-01
   3.0200000e+02   6.6336328e-01
   3.0300000e+02   6.6122732e-01
   3.0400000e+02   6.6032837e-01
   3.0500000e+02   6.5839965e-01
   3.0600000e+02   6.5712370e-01
   3.0700000e+02   6.5655089e-01
   3.0800000e+02   6.5524137e-01
   3.0900000e+02   6.5372148e-01
   3.1000000e+02   6.5252272e-01
   3.1100000e+02   6.5186586e-01
   3.1200000e+02   6.5155119e-01
   3.1300000e+02   6.5054356e-01
   3.1400000e+02   6.5010195e-01
   3.1500000e+02   6.4936123e-01
   3.1600000e+02   6.4887579e-01
   3.1700000e+02   6.4631955e-01
   3.1800000e+02   6.4520765e-01
   3.1900000e+02   6.4044525e-01
   3.2000000e+02   6.3813657e-01
   3.2100000e+02   6.3711762e-01
   3.2200000e+02   6.3678384e-01
   3.2300000e+02   6.3603536e-01
   3.2400000e+02   6.3528504e-01
   3.2500000e+02   6.3443406e-01
   3.2600000e+02   6.3346540e-01
   3.2700000e+02   6.3121844e-01
   3.2800000e+02   6.3063189e-01
   3.2900000e+02   6.3003436e-01
   3.3000000e+02   6.2923408e-01
   3.3100000e+02   6.2824808e-01
   3.3200000e+02   6.2743443e-01
   3.3300000e+02   6.2611944e-01
   3.3400000e+02   6.2518597e-01
   3.3500000e+02   6.2415613e-01
   3.3600000e+02   6.2181717e-01
   3.3700000e+02   6.2166618e-01
   3.3800000e+02   6.2019295e-01
   3.3900000e+02   6.1887574e-01
   3.4000000e+02   6.1837398e-01
   3.4100000e+02   6.1773316e-01
   3.4200000e+02   6.1539089e-01
   3.4300000e+02   6.1398424e-01
   3.4400000e+02   6.1347049e-01
   3.4500000e+02   6.1187664e-01
   3.4600000e+02   6.1077536e-01
   3.4700000e+02   6.1005938e-01
   3.4800000e+02   6.0907964e-01
   3.4900000e+02   6.0837917e-01
   3.5000000e+02   6.0793633e-01
   3.5100000e+02   6.0761189e-01
   3.5200000e+02   6.0671932e-01
   3.5300000e+02   6.0571157e-01
   3.5400000e+02   6.0486969e-01
   3.5500000e+02   6.0468240e-01
   3.5600000e+02   6.0332693e-01
   3.5700000e+02   6.0214259e-01
   3.5800000e+02   6.0148297e-01
   3.5900000e+02   5.9933051e-01
   3.6000000e+02   5.9848288e-01
   3.6100000e+02   5.9758393e-01
   3.6200000e+02   5.9706535e-01
   3.6300000e+02   5.9577145e-01
   3.6400000e+02   5.9516394e-01
   3.6500000e+02   5.9375640e-01
   3.6600000e+02   5.9301108e-01
   3.6700000e+02   5.9186552e-01
   3.6800000e+02   5.9171186e-01
   3.6900000e+02   5.9068965e-01
   3.7000000e+02   5.8998242e-01
   3.7100000e+02   5.8958595e-01
   3.7200000e+02   5.8900823e-01
   3.7300000e+02   5.8890490e-01
   3.7400000e+02   5.8773936e-01
   3.7500000e+02   5.8743817e-01
   3.7600000e+02   5.8547483e-01
   3.7700000e+02   5.8431900e-01
   3.7800000e+02   5.8081857e-01
   3.7900000e+02   5.8033294e-01
   3.8000000e+02   5.7983405e-01
   3.8100000e+02   5.7734678e-01
   3.8200000e+02   5.7671372e-01
   3.8300000e+02   5.7658283e-01
   3.8400000e+02   5.7582998e-01
   3.8500000e+02   5.7513725e-01
   3.8600000e+02   5.7387037e-01
   3.8700000e+02   5.7269412e-01
   3.8800000e+02   5.7119631e-01
   3.8900000e+02   5.7037128e-01
   3.9000000e+02   5.6949665e-01
   3.9100000e+02   5.6775831e-01
   3.9200000e+02   5.6696727e-01
   3.9300000e+02   5.6607180e-01
   3.9400000e+02   5.6585235e-01
   3.9500000e+02   5.6318572e-01
   3.9600000e+02   5.6188383e-01
   3.9700000e+02   5.6078847e-01
   3.9800000e+02   5.6060404e-01
   3.9900000e+02   5.6017976e-01
   4.0000000e+02   5.5976644e-01
   4.0100000e+02   5.5936881e-01
   4.0200000e+02   5.5810427e-01
   4.0300000e+02   5.5759487e-01
   4.0400000e+02   5.5563963e-01
   4.0500000e+02   5.5505313e-01
   4.0600000e+02   5.5387575e-01
   4.0700000e+02   5.5364566e-01
   4.0800000e+02   5.5266115e-01
   4.0900000e+02   5.5162615e-01
   4.1000000e+02   5.5051536e-01
   4.1100000e+02   5.5013508e-01
   4.1200000e+02   5.4909651e-01
   4.1300000e+02   5.4747509e-01
   4.1400000e+02   5.4728435e-01
   4.1500000e+02   5.4604775e-01
   4.1600000e+02   5.4441941e-01
   4.1700000e+02   5.4299920e-01
   4.1800000e+02   5.4115794e-01
   4.1900000e+02   5.4058257e-01
   4.2000000e+02   5.3996423e-01
   4.2100000e+02   5.3843488e-01
   4.2200000e+02   5.3657828e-01
   4.2300000e+02   5.3551965e-01
   4.2400000e+02   5.3487574e-01
   4.2500000e+02   5.3410473e-01
   4.2600000e+02   5.3390302e-01
   4.2700000e+02   5.3183459e-01
   4.2800000e+02   5.3045400e-01
   4.2900000e+02   5.3006473e-01
   4.3000000e+02   5.2895932e-01
   4.3100000e+02   5.2624997e-01
   4.3200000e+02   5.2584627e-01
   4.3300000e+02   5.2540558e-01
   4.3400000e+02   5.2436529e-01
   4.3500000e+02   5.2366188e-01
   4.3600000e+02   5.2297081e-01
   4.3700000e+02   5.2123515e-01
   4.3800000e+02   5.1854094e-01
   4.3900000e+02   5.1721706e-01
   4.4000000e+02   5.1629375e-01
   4.4100000e+02   5.1541214e-01
   4.4200000e+02   5.1410312e-01
   4.4300000e+02   5.1302958e-01
   4.4400000e+02   5.1217820e-01
   4.4500000e+02   5.1171308e-01
   4.4600000e+02   5.1131711e-01
   4.4700000e+02   5.1012323e-01
   4.4800000e+02   5.0875477e-01
   4.4900000e+02   5.0748619e-01
   4.5000000e+02   5.0666759e-01
   4.5100000e+02   5.0528342e-01
   4.5200000e+02   5.0443713e-01
   4.5300000e+02   5.0396831e-01
   4.5400000e+02   5.0272428e-01
   4.5500000e+02   5.0239516e-01
   4.5600000e+02   5.0116106e-01
   4.5700000e+02   4.9999767e-01
   4.5800000e+02   4.9833521e-01
   4.5900000e+02   4.9777462e-01
   4.6000000e+02   4.9538026e-01
   4.6100000e+02   4.9514069e-01
   4.6200000e+02   4.9363042e-01
   4.6300000e+02   4.9266138e-01
   4.6400000e+02   4.9178300e-01
   4.6500000e+02   4.9132371e-01
   4.6600000e+02   4.9084843e-01
   4.6700000e+02   4.8999730e-01
   4.6800000e+02   4.8929562e-01
   4.6900000e+02   4.8895086e-01
   4.7000000e+02   4.8828086e-01
   4.7100000e+02   4.8719149e-01
   4.7200000e+02   4.8527333e-01
   4.7300000e+02   4.8385168e-01
   4.7400000e+02   4.8160999e-01
   4.7500000e+02   4.8063568e-01
   4.7600000e+02   4.7978785e-01
   4.7700000e+02   4.7776768e-01
   4.7800000e+02   4.7619182e-01
   4.7900000e+02   4.7577536e-01
   4.8000000e+02   4.7493418e-01
   4.8100000e+02   4.7443392e-01
   4.8200000e+02   4.7252822e-01
   4.8300000e+02   4.7228265e-01
   4.8400000e+02   4.7157219e-01
   4.8500000e+02   4.7117723e-01
   4.8600000e+02   4.7016793e-01
   4.8700000e+02   4.7004216e-01
   4.8800000e+02   4.6957162e-01
   4.8900000e+02   4.6812882e-01
   4.9000000e+02   4.6757684e-01
   4.9100000e+02   4.6621782e-01
   4.9200000e+02   4.6530881e-01
   4.9300000e+02   4.6520259e-01
   4.9400000e+02   4.6414816e-01
   4.9500000e+02   4.6313341e-01
   4.9600000e+02   4.6183466e-01
   4.9700000e+02   4.6130770e-01
   4.9800000e+02   4.5982474e-01
   4.9900000e+02   4.5909510e-01
   5.0000000e+02   4.5894624e-01
   5.0100000e+02   4.5868547e-01
   5.0200000e+02   4.5672121e-01
   5.0300000e+02   4.5537968e-01
   5.0400000e+02   4.5501818e-01
   5.0500000e+02   4.5430818e-01
   5.0600000e+02   4.5318038e-01
   5.0700000e+02   4.5237821e-01
   5.0800000e+02   4.5141672e-01
   5.0900000e+02   4.5111980e-01
   5.1000000e+02   4.5052326e-01
   5.1100000e+02   4.4592146e-01
   5.1200000e+02   4.4481425e-01
   5.1300000e+02   4.4406236e-01
   5.1400000e+02   4.4279981e-01
   5.1500000e+02   4.4266827e-01
   5.1600000e+02   4.4171741e-01
   5.1700000e+02   4.4120980e-01
   5.1800000e+02   4.3996177e-01
   5.1900000e+02   4.3962357e-01
   5.2000000e+02   4.3835643e-01
   5.2100000e+02   4.3777666e-01
   5.2200000e+02   4.3731997e-01
   5.2300000e+02   4.3703275e-01
   5.2400000e+02   4.3632697e-01
   5.2500000e+02   4.3599636e-01
   5.2600000e+02   4.3515386e-01
   5.2700000e+02   4.3482733e-01
   5.2800000e+02   4.3398202e-01
   5.2900000e+02   4.3223046e-01
   5.3000000e+02   4.3195206e-01
   5.3100000e+02   4.3151388e-01
   5.3200000e+02   4.3076430e-01
   5.3300000e+02   4.3019455e-01
   5.3400000e+02   4.2931800e-01
   5.3500000e+02   4.2873052e-01
   5.3600000e+02   4.2792694e-01
   5.3700000e+02   4.2702162e-01
   5.3800000e+02   4.2628324e-01
   5.3900000e+02   4.2577567e-01
   5.4000000e+02   4.2441341e-01
   5.4100000e+02   4.2381321e-01
   5.4200000e+02   4.2323690e-01
   5.4300000e+02   4.2254728e-01
   5.4400000e+02   4.2163000e-01
   5.4500000e+02   4.2122640e-01
   5.4600000e+02   4.1975137e-01
   5.4700000e+02   4.1881767e-01
   5.4800000e+02   4.1735690e-01
   5.4900000e+02   4.1665424e-01
   5.5000000e+02   4.1622091e-01
   5.5100000e+02   4.1550714e-01
   5.5200000e+02   4.1480203e-01
   5.5300000e+02   4.1414958e-01
   5.5400000e+02   4.1201101e-01
   5.5500000e+02   4.1171367e-01
   5.5600000e+02   4.1111780e-01
   5.5700000e+02   4.1034001e-01
   5.5800000e+02   4.0979831e-01
   5.5900000e+02   4.0939176e-01
   5.6000000e+02   4.0920928e-01
   5.6100000e+02   4.0841322e-01
   5.6200000e+02   4.0677095e-01
   5.6300000e+02   4.0647719e-01
   5.6400000e+02   4.0631843e-01
   5.6500000e+02   4.0533635e-01
   5.6600000e+02   4.0484138e-01
   5.6700000e+02   4.0412425e-01
   5.6800000e+02   4.0361615e-01
   5.6900000e+02   4.0264118e-01
   5.7000000e+02   4.0213859e-01
   5.7100000e+02   4.0164350e-01
   5.7200000e+02   4.0082486e-01
   5.7300000e+02   3.9988523e-01
   5.7400000e+02   3.9940753e-01
   5.7500000e+02   3.9796501e-01
   5.7600000e+02   3.9679389e-01
   5.7700000e+02   3.9601572e-01
   5.7800000e+02   3.9522219e-01
   5.7900000e+02   3.9492486e-01
   5.8000000e+02   3.9417391e-01
   5.8100000e+02   3.9360450e-01
   5.8200000e+02   3.9255046e-01
   5.8300000e+02   3.9226773e-01
   5.8400000e+02   3.9167487e-01
   5.8500000e+02   3.9030283e-01
   5.8600000e+02   3.8972670e-01
   5.8700000e+02   3.8957141e-01
   5.8800000e+02   3.8865837e-01
   5.8900000e+02   3.8787259e-01
   5.9000000e+02   3.8734915e-01
   5.9100000e+02   3.8671390e-01
   5.9200000e+02   3.8617731e-01
   5.9300000e+02   3.8459852e-01
   5.9400000e+02   3.8385362e-01
   5.9500000e+02   3.8366717e-01
   5.9600000e+02   3.8273155e-01
   5.9700000e+02   3.8251177e-01
   5.9800000e+02   3.8193766e-01
   5.9900000e+02   3.8071112e-01
   6.0000000e+02   3.7930554e-01
   6.0100000e+02   3.7919236e-01
   6.0200000e+02   3.7808468e-01
   6.0300000e+02   3.7742717e-01
   6.0400000e+02   3.7669911e-01
   6.0500000e+02   3.7639491e-01
   6.0600000e+02   3.7516285e-01
   6.0700000e+02   3.7463722e-01
   6.0800000e+02   3.7431695e-01
   6.0900000e+02   3.7267461e-01
   6.1000000e+02   3.7214339e-01
   6.1100000e+02   3.7147238e-01
   6.1200000e+02   3.7094824e-01
   6.1300000e+02   3.7043768e-01
   6.1400000e+02   3.6950161e-01
   6.1500000e+02   3.6909169e-01
   6.1600000e+02   3.6875884e-01
   6.1700000e+02   3.6848132e-01
   6.1800000e+02   3.6754540e-01
   6.1900000e+02   3.6669091e-01
   6.2000000e+02   3.6608158e-01
   6.2100000e+02   3.6550692e-01
   6.2200000e+02   3.6526463e-01
   6.2300000e+02   3.6442984e-01
   6.2400000e+02   3.6380617e-01
   6.2500000e+02   3.6244019e-01
   6.2600000e+02   3.6186555e-01
   6.2700000e+02   3.6102332e-01
   6.2800000e+02   3.6084161e-01
   6.2900000e+02   3.5986673e-01
   6.3000000e+02   3.5978282e-01
   6.3100000e+02   3.5926400e-01
   6.3200000e+02   3.5866372e-01
   6.3300000e+02   3.5766591e-01
   6.3400000e+02   3.5643131e-01
   6.3500000e+02   3.5549013e-01
   6.3600000e+02   3.5516076e-01
   6.3700000e+02   3.5461093e-01
   6.3800000e+02   3.5376405e-01
   6.3900000e+02   3.5356096e-01
   6.4000000e+02   3.5327598e-01
   6.4100000e+02   3.5250587e-01
   6.4200000e+02   3.5178856e-01
   6.4300000e+02   3.5130348e-01
   6.4400000e+02   3.5098173e-01
   6.4500000e+02   3.5041977e-01
   6.4600000e+02   3.4985572e-01
   6.4700000e+02   3.4905317e-01
   6.4800000e+02   3.4836783e-01
   6.4900000e+02   3.4816206e-01
   6.5000000e+02   3.4742312e-01
   6.5100000e+02   3.4649490e-01
   6.5200000e+02   3.4615142e-01
   6.5300000e+02   3.4569157e-01
   6.5400000e+02   3.4511687e-01
   6.5500000e+02   3.4459599e-01
   6.5600000e+02   3.4446891e-01
   6.5700000e+02   3.4403402e-01
   6.5800000e+02   3.4333299e-01
   6.5900000e+02   3.4303739e-01
   6.6000000e+02   3.4227046e-01
   6.6100000e+02   3.4141271e-01
   6.6200000e+02   3.4128381e-01
   6.6300000e+02   3.4034733e-01
   6.6400000e+02   3.4024500e-01
   6.6500000e+02   3.3952444e-01
   6.6600000e+02   3.3883892e-01
   6.6700000e+02   3.3844095e-01
   6.6800000e+02   3.3775965e-01
   6.6900000e+02   3.3722290e-01
   6.7000000e+02   3.3671864e-01
   6.7100000e+02   3.3609988e-01
   6.7200000e+02   3.3574371e-01
   6.7300000e+02   3.3492390e-01
   6.7400000e+02   3.3482842e-01
   6.7500000e+02   3.3408777e-01
   6.7600000e+02   3.3394325e-01
   6.7700000e+02   3.3361920e-01
   6.7800000e+02   3.3316475e-01
   6.7900000e+02   3.3270520e-01
   6.8000000e+02   3.3234517e-01
   6.8100000e+02   3.3188759e-01
   6.8200000e+02   3.3137036e-01
   6.8300000e+02   3.3113377e-01
   6.8400000e+02   3.3028694e-01
   6.8500000e+02   3.2951373e-01
   6.8600000e+02   3.2927992e-01
   6.8700000e+02   3.2896887e-01
   6.8800000e+02   3.2750910e-01
   6.8900000e+02   3.2698021e-01
   6.9000000e+02   3.2665246e-01
   6.9100000e+02   3.2648749e-01
   6.9200000e+02   3.2559214e-01
   6.9300000e+02   3.2494976e-01
   6.9400000e+02   3.2428811e-01
   6.9500000e+02   3.2373085e-01
   6.9600000e+02   3.2300464e-01
   6.9700000e+02   3.2256579e-01
   6.9800000e+02   3.2164351e-01
   6.9900000e+02   3.2124020e-01
   7.0000000e+02   3.2108757e-01
   7.0100000e+02   3.1953424e-01
   7.0200000e+02   3.1880636e-01
   7.0300000e+02   3.1815554e-01
   7.0400000e+02   3.1695394e-01
   7.0500000e+02   3.1678882e-01
   7.0600000e+02   3.1620402e-01
   7.0700000e+02   3.1564811e-01
   7.0800000e+02   3.1524837e-01
   7.0900000e+02   3.1455372e-01
   7.1000000e+02   3.1398423e-01
   7.1100000e+02   3.1340731e-01
   7.1200000e+02   3.1303516e-01
   7.1300000e+02   3.1247815e-01
   7.1400000e+02   3.1197749e-01
   7.1500000e+02   3.1154292e-01
   7.1600000e+02   3.1069120e-01
   7.1700000e+02   3.1046731e-01
   7.1800000e+02   3.1006128e-01
   7.1900000e+02   3.0984974e-01
   7.2000000e+02   3.0978888e-01
   7.2100000e+02   3.0887437e-01
   7.2200000e+02   3.0818553e-01
   7.2300000e+02   3.0753499e-01
   7.2400000e+02   3.0711995e-01
   7.2500000e+02   3.0671254e-01
   7.2600000e+02   3.0611353e-01
   7.2700000e+02   3.0555701e-01
   7.2800000e+02   3.0524362e-01
   7.2900000e+02   3.0484253e-01
   7.3000000e+02   3.0442090e-01
   7.3100000e+02   3.0419438e-01
   7.3200000e+02   3.0399746e-01
   7.3300000e+02   3.0378632e-01
   7.3400000e+02   3.0354229e-01
   7.3500000e+02   3.0323212e-01
   7.3600000e+02   3.0301694e-01
   7.3700000e+02   3.0254510e-01
   7.3800000e+02   3.0156856e-01
   7.3900000e+02   3.0118788e-01
   7.4000000e+02   3.0073868e-01
   7.4100000e+02   3.0052343e-01
   7.4200000e+02   2.9987696e-01
   7.4300000e+02   2.9912025e-01
   7.4400000e+02   2.9886838e-01
   7.4500000e+02   2.9780503e-01
   7.4600000e+02   2.9761244e-01
   7.4700000e+02   2.9701458e-01
   7.4800000e+02   2.9683426e-01
   7.4900000e+02   2.9663590e-01
   7.5000000e+02   2.9606023e-01
   7.5100000e+02   2.9571132e-01
   7.5200000e+02   2.9555301e-01
   7.5300000e+02   2.9504534e-01
   7.5400000e+02   2.9471362e-01
   7.5500000e+02   2.9444309e-01
   7.5600000e+02   2.9391495e-01
   7.5700000e+02   2.9382782e-01
   7.5800000e+02   2.9311891e-01
   7.5900000e+02   2.9256936e-01
   7.6000000e+02   2.9173732e-01
   7.6100000e+02   2.9164100e-01
   7.6200000e+02   2.9135910e-01
   7.6300000e+02   2.9107759e-01
   7.6400000e+02   2.9082307e-01
   7.6500000e+02   2.8967617e-01
   7.6600000e+02   2.8958723e-01
   7.6700000e+02   2.8907157e-01
   7.6800000e+02   2.8863472e-01
   7.6900000e+02   2.8824574e-01
   7.7000000e+02   2.8799601e-01
   7.7100000e+02   2.8770796e-01
   7.7200000e+02   2.8752499e-01
   7.7300000e+02   2.8646522e-01
   7.7400000e+02   2.8612879e-01
   7.7500000e+02   2.8588077e-01
   7.7600000e+02   2.8530189e-01
   7.7700000e+02   2.8510378e-01
   7.7800000e+02   2.8450418e-01
   7.7900000e+02   2.8429806e-01
   7.8000000e+02   2.8337805e-01
   7.8100000e+02   2.8302200e-01
   7.8200000e+02   2.8244510e-01
   7.8300000e+02   2.8151587e-01
   7.8400000e+02   2.8080383e-01
   7.8500000e+02   2.8048746e-01
   7.8600000e+02   2.8012001e-01
   7.8700000e+02   2.7926991e-01
   7.8800000e+02   2.7878154e-01
   7.8900000e+02   2.7856209e-01
   7.9000000e+02   2.7763978e-01
   7.9100000e+02   2.7714367e-01
   7.9200000e+02   2.7673998e-01
   7.9300000e+02   2.7661291e-01
   7.9400000e+02   2.7603890e-01
   7.9500000e+02   2.7583018e-01
   7.9600000e+02   2.7511372e-01
   7.9700000e+02   2.7476836e-01
   7.9800000e+02   2.7387787e-01
   7.9900000e+02   2.7323200e-01
   8.0000000e+02   2.7304965e-01
   8.0100000e+02   2.7261911e-01
   8.0200000e+02   2.7174932e-01
   8.0300000e+02   2.7138153e-01
   8.0400000e+02   2.7079157e-01
   8.0500000e+02   2.7020750e-01
   8.0600000e+02   2.7015303e-01
   8.0700000e+02   2.6966229e-01
   8.0800000e+02   2.6939610e-01
   8.0900000e+02   2.6874320e-01
   8.1000000e+02   2.6812658e-01
   8.1100000e+02   2.6802646e-01
   8.1200000e+02   2.6686947e-01
   8.1300000e+02   2.6657360e-01
   8.1400000e+02   2.6637958e-01
   8.1500000e+02   2.6566682e-01
   8.1600000e+02   2.6563078e-01
   8.1700000e+02   2.6534646e-01
   8.1800000e+02   2.6447804e-01
   8.1900000e+02   2.6431763e-01
   8.2000000e+02   2.6392245e-01
   8.2100000e+02   2.6355883e-01
   8.2200000e+02   2.6296563e-01
   8.2300000e+02   2.6288887e-01
   8.2400000e+02   2.6160567e-01
   8.2500000e+02   2.6126963e-01
   8.2600000e+02   2.6098557e-01
   8.2700000e+02   2.6059095e-01
   8.2800000e+02   2.5952826e-01
   8.2900000e+02   2.5933848e-01
   8.3000000e+02   2.5900954e-01
   8.3100000e+02   2.5829031e-01
   8.3200000e+02   2.5792481e-01
   8.3300000e+02   2.5747479e-01
   8.3400000e+02   2.5719617e-01
   8.3500000e+02   2.5650984e-01
   8.3600000e+02   2.5615884e-01
   8.3700000e+02   2.5573128e-01
   8.3800000e+02   2.5526431e-01
   8.3900000e+02   2.5471933e-01
   8.4000000e+02   2.5446934e-01
   8.4100000e+02   2.5391762e-01
   8.4200000e+02   2.5340338e-01
   8.4300000e+02   2.5287387e-01
   8.4400000e+02   2.5235303e-01
   8.4500000e+02   2.5180048e-01
   8.4600000e+02   2.5144155e-01
   8.4700000e+02   2.5044748e-01
   8.4800000e+02   2.5014726e-01
   8.4900000e+02   2.4984981e-01
   8.5000000e+02   2.4932924e-01
   8.5100000e+02   2.4890241e-01
   8.5200000e+02   2.4846833e-01
   8.5300000e+02   2.4787034e-01
   8.5400000e+02   2.4734162e-01
   8.5500000e+02   2.4709755e-01
   8.5600000e+02   2.4676204e-01
   8.5700000e+02   2.4632955e-01
   8.5800000e+02   2.4599284e-01
   8.5900000e+02   2.4572133e-01
   8.6000000e+02   2.4508139e-01
   8.6100000e+02   2.4486890e-01
   8.6200000e+02   2.4422489e-01
   8.6300000e+02   2.4347100e-01
   8.6400000e+02   2.4334159e-01
   8.6500000e+02   2.4320251e-01
   8.6600000e+02   2.4269140e-01
   8.6700000e+02   2.4230077e-01
   8.6800000e+02   2.4204610e-01
   8.6900000e+02   2.4169589e-01
   8.7000000e+02   2.4089154e-01
   8.7100000e+02   2.4080663e-01
   8.7200000e+02   2.4014154e-01
   8.7300000e+02   2.3982171e-01
   8.7400000e+02   2.3942995e-01
   8.7500000e+02   2.3919944e-01
   8.7600000e+02   2.3900168e-01
   8.7700000e+02   2.3867523e-01
   8.7800000e+02   2.3811788e-01
   8.7900000e+02   2.3733577e-01
   8.8000000e+02   2.3727300e-01
   8.8100000e+02   2.3706127e-01
   8.8200000e+02   2.3635227e-01
   8.8300000e+02   2.3598333e-01
   8.8400000e+02   2.3567359e-01
   8.8500000e+02   2.3553452e-01
   8.8600000e+02   2.3515282e-01
   8.8700000e+02   2.3499322e-01
   8.8800000e+02   2.3457396e-01
   8.8900000e+02   2.3395704e-01
   8.9000000e+02   2.3330141e-01
   8.9100000e+02   2.3290351e-01
   8.9200000e+02   2.3213968e-01
   8.9300000e+02   2.3194099e-01
   8.9400000e+02   2.3168751e-01
   8.9500000e+02   2.3156304e-01
   8.9600000e+02   2.3103736e-01
   8.9700000e+02   2.3080174e-01
   8.9800000e+02   2.3057747e-01
   8.9900000e+02   2.3021001e-01
   9.0000000e+02   2.3007133e-01
   9.0100000e+02   2.3004618e-01
   9.0200000e+02   2.2943272e-01
   9.0300000e+02   2.2920232e-01
   9.0400000e+02   2.2871357e-01
   9.0500000e+02   2.2854912e-01
   9.0600000e+02   2.2797517e-01
   9.0700000e+02   2.2773654e-01
   9.0800000e+02   2.2732850e-01
   9.0900000e+02   2.2684911e-01
   9.1000000e+02   2.2606256e-01
   9.1100000e+02   2.2587132e-01
   9.1200000e+02   2.2542109e-01
   9.1300000e+02   2.2507766e-01
   9.1400000e+02   2.2500877e-01
   9.1500000e+02   2.2468772e-01
   9.1600000e+02   2.2423544e-01
   9.1700000e+02   2.2399215e-01
   9.1800000e+02   2.2322837e-01
   9.1900000e+02   2.2296372e-01
   9.2000000e+02   2.2268356e-01
   9.2100000e+02   2.2238143e-01
   9.2200000e+02   2.2172048e-01
   9.2300000e+02   2.2118199e-01
   9.2400000e+02   2.2082966e-01
   9.2500000e+02   2.2046720e-01
   9.2600000e+02   2.2009115e-01
   9.2700000e+02   2.1967971e-01
   9.2800000e+02   2.1949372e-01
   9.2900000e+02   2.1914969e-01
   9.3000000e+02   2.1880261e-01
   9.3100000e+02   2.1867896e-01
   9.3200000e+02   2.1836368e-01
   9.3300000e+02   2.1797828e-01
   9.3400000e+02   2.1745058e-01
   9.3500000e+02   2.1706208e-01
   9.3600000e+02   2.1682309e-01
   9.3700000e+02   2.1622144e-01
   9.3800000e+02   2.1555718e-01
   9.3900000e+02   2.1541667e-01
   9.4000000e+02   2.1527413e-01
   9.4100000e+02   2.1504616e-01
   9.4200000e+02   2.1453686e-01
   9.4300000e+02   2.1396566e-01
   9.4400000e+02   2.1371553e-01
   9.4500000e+02   2.1333788e-01
   9.4600000e+02   2.1312303e-01
   9.4700000e+02   2.1300652e-01
   9.4800000e+02   2.1264192e-01
   9.4900000e+02   2.1221147e-01
   9.5000000e+02   2.1183548e-01
   9.5100000e+02   2.1132372e-01
   9.5200000e+02   2.1122771e-01
   9.5300000e+02   2.1091363e-01
   9.5400000e+02   2.1032091e-01
   9.5500000e+02   2.0989984e-01
   9.5600000e+02   2.0962526e-01
   9.5700000e+02   2.0913823e-01
   9.5800000e+02   2.0907858e-01
   9.5900000e+02   2.0864909e-01
   9.6000000e+02   2.0836095e-01
   9.6100000e+02   2.0779665e-01
   9.6200000e+02   2.0745455e-01
   9.6300000e+02   2.0720337e-01
   9.6400000e+02   2.0697342e-01
   9.6500000e+02   2.0684158e-01
   9.6600000e+02   2.0669617e-01
   9.6700000e+02   2.0637912e-01
   9.6800000e+02   2.0610539e-01
   9.6900000e+02   2.0587255e-01
   9.7000000e+02   2.0552963e-01
   9.7100000e+02   2.0515290e-01
   9.7200000e+02   2.0489040e-01
   9.7300000e+02   2.0483758e-01
   9.7400000e+02   2.0462296e-01
   9.7500000e+02   2.0432218e-01
   9.7600000e+02   2.0417884e-01
   9.7700000e+02   2.0375493e-01
   9.7800000e+02   2.0366613e-01
   9.7900000e+02   2.0340112e-01
   9.8000000e+02   2.0314735e-01
   9.8100000e+02   2.0287333e-01
   9.8200000e+02   2.0255866e-01
   9.8300000e+02   2.0208044e-01
   9.8400000e+02   2.0180063e-01
   9.8500000e+02   2.0173005e-01
   9.8600000e+02   2.0143927e-01
   9.8700000e+02   2.0085678e-01
   9.8800000e+02   2.0059514e-01
   9.8900000e+02   2.0035526e-01
   9.9000000e+02   2.0018307e-01
   9.9100000e+02   2.0006362e-01
   9.9200000e+02   1.9987024e-01
   9.9300000e+02   1.9945769e-01
   9.9400000e+02   1.9886481e-01
   9.9500000e+02   1.9874936e-01
   9.9600000e+02   1.9839804e-01
   9.9700000e+02   1.9819339e-01
   9.9800000e+02   1.9775457e-01
   9.9900000e+02   1.9766902e-01
   1.0000000e+03   1.9722545e-01
   1.0010000e+03   1.9698759e-01
   1.0020000e+03   1.9677742e-01
   1.0030000e+03   1.9634855e-01
   1.0040000e+03   1.9601198e-01
   1.0050000e+03   1.9571589e-01
   1.0060000e+03   1.9565541e-01
   1.0070000e+03   1.9538587e-01
   1.0080000e+03   1.9502255e-01
   1.0090000e+03   1.9491795e-01
   1.0100000e+03   1.9460353e-01
   1.0110000e+03   1.9422278e-01
   1.0120000e+03   1.9389431e-01
   1.0130000e+03   1.9354136e-01
   1.0140000e+03   1.9332920e-01
   1.0150000e+03   1.9314254e-01
   1.0160000e+03   1.9296233e-01
   1.0170000e+03   1.9219611e-01
   1.0180000e+03   1.9176130e-01
   1.0190000e+03   1.9159919e-01
   1.0200000e+03   1.9132244e-01
   1.0210000e+03   1.9104672e-01
   1.0220000e+03   1.9045391e-01
   1.0230000e+03   1.9012614e-01
   1.0240000e+03   1.8997273e-01
   1.0250000e+03   1.8934987e-01
   1.0260000e+03   1.8907898e-01
   1.0270000e+03   1.8900104e-01
   1.0280000e+03   1.8869894e-01
   1.0290000e+03   1.8858097e-01
   1.0300000e+03   1.8849489e-01
   1.0310000e+03   1.8837418e-01
   1.0320000e+03   1.8833471e-01
   1.0330000e+03   1.8766322e-01
   1.0340000e+03   1.8735771e-01
   1.0350000e+03   1.8733113e-01
   1.0360000e+03   1.8700464e-01
   1.0370000e+03   1.8696700e-01
   1.0380000e+03   1.8658585e-01
   1.0390000e+03   1.8639865e-01
   1.0400000e+03   1.8613890e-01
   1.0410000e+03   1.8564166e-01
   1.0420000e+03   1.8555859e-01
   1.0430000e+03   1.8514475e-01
   1.0440000e+03   1.8469282e-01
   1.0450000e+03   1.8447783e-01
   1.0460000e+03   1.8399431e-01
   1.0470000e+03   1.8354064e-01
   1.0480000e+03   1.8348628e-01
   1.0490000e+03   1.8319976e-01
   1.0500000e+03   1.8287743e-01
   1.0510000e+03   1.8254061e-01
   1.0520000e+03   1.8235740e-01
   1.0530000e+03   1.8214081e-01
   1.0540000e+03   1.8148495e-01
   1.0550000e+03   1.8116368e-01
   1.0560000e+03   1.8067715e-01
   1.0570000e+03   1.8008745e-01
   1.0580000e+03   1.7991653e-01
   1.0590000e+03   1.7971608e-01
   1.0600000e+03   1.7952206e-01
   1.0610000e+03   1.7897701e-01
   1.0620000e+03   1.7881511e-01
   1.0630000e+03   1.7823008e-01
   1.0640000e+03   1.7799473e-01
   1.0650000e+03   1.7741267e-01
   1.0660000e+03   1.7711325e-01
   1.0670000e+03   1.7698441e-01
   1.0680000e+03   1.7661342e-01
   1.0690000e+03   1.7647835e-01
   1.0700000e+03   1.7608258e-01
   1.0710000e+03   1.7581603e-01
   1.0720000e+03   1.7553449e-01
   1.0730000e+03   1.7491343e-01
   1.0740000e+03   1.7433244e-01
   1.0750000e+03   1.7408116e-01
   1.0760000e+03   1.7396878e-01
   1.0770000e+03   1.7389050e-01
   1.0780000e+03   1.7333430e-01
   1.0790000e+03   1.7308560e-01
   1.0800000e+03   1.7280439e-01
   1.0810000e+03   1.7226411e-01
   1.0820000e+03   1.7215945e-01
   1.0830000e+03   1.7194088e-01
   1.0840000e+03   1.7169453e-01
   1.0850000e+03   1.7124007e-01
   1.0860000e+03   1.7087672e-01
   1.0870000e+03   1.7072889e-01
   1.0880000e+03   1.7022282e-01
   1.0890000e+03   1.7004021e-01
   1.0900000e+03   1.6953103e-01
   1.0910000e+03   1.6940558e-01
   1.0920000e+03   1.6913016e-01
   1.0930000e+03   1.6908186e-01
   1.0940000e+03   1.6863628e-01
   1.0950000e+03   1.6849338e-01
   1.0960000e+03   1.6817538e-01
   1.0970000e+03   1.6790173e-01
   1.0980000e+03   1.6761804e-01
   1.0990000e+03   1.6727407e-01
   1.1000000e+03   1.6678883e-01
   1.1010000e+03   1.6655600e-01
   1.1020000e+03   1.6620539e-01
   1.1030000e+03   1.6588161e-01
   1.1040000e+03   1.6583165e-01
   1.1050000e+03   1.6545489e-01
   1.1060000e+03   1.6524286e-01
   1.1070000e+03   1.6438545e-01
   1.1080000e+03   1.6428986e-01
   1.1090000e+03   1.6387562e-01
   1.1100000e+03   1.6377921e-01
   1.1110000e+03   1.6361002e-01
   1.1120000e+03   1.6290940e-01
   1.1130000e+03   1.6270753e-01
   1.1140000e+03   1.6249282e-01
   1.1150000e+03   1.6246948e-01
   1.1160000e+03   1.6212506e-01
   1.1170000e+03   1.6203030e-01
   1.1180000e+03   1.6167932e-01
   1.1190000e+03   1.6133240e-01
   1.1200000e+03   1.6100898e-01
   1.1210000e+03   1.6076098e-01
   1.1220000e+03   1.6049814e-01
   1.1230000e+03   1.6013314e-01
   1.1240000e+03   1.5993101e-01
   1.1250000e+03   1.5966908e-01
   1.1260000e+03   1.5924339e-01
   1.1270000e+03   1.5903891e-01
   1.1280000e+03   1.5870743e-01
   1.1290000e+03   1.5793917e-01
   1.1300000e+03   1.5760961e-01
   1.1310000e+03   1.5721896e-01
   1.1320000e+03   1.5713011e-01
   1.1330000e+03   1.5697048e-01
   1.1340000e+03   1.5687810e-01
   1.1350000e+03   1.5658704e-01
   1.1360000e+03   1.5630113e-01
   1.1370000e+03   1.5614863e-01
   1.1380000e+03   1.5540228e-01
   1.1390000e+03   1.5511001e-01
   1.1400000e+03   1.5470672e-01
   1.1410000e+03   1.5438604e-01
   1.1420000e+03   1.5402193e-01
   1.1430000e+03   1.5395119e-01
   1.1440000e+03   1.5380439e-01
   1.1450000e+03   1.5345955e-01
   1.1460000e+03   1.5316078e-01
   1.1470000e+03   1.5293220e-01
   1.1480000e+03   1.5269868e-01
   1.1490000e+03   1.5245473e-01
   1.1500000e+03   1.5194272e-01
   1.1510000e+03   1.5174812e-01
   1.1520000e+03   1.5150199e-01
   1.1530000e+03   1.5136247e-01
   1.1540000e+03   1.5120561e-01
   1.1550000e+03   1.5109868e-01
   1.1560000e+03   1.5085772e-01
   1.1570000e+03   1.5053566e-01
   1.1580000e+03   1.5010087e-01
   1.1590000e+03   1.4959140e-01
   1.1600000e+03   1.4950856e-01
   1.1610000e+03   1.4919121e-01
   1.1620000e+03   1.4899114e-01
   1.1630000e+03   1.4873430e-01
   1.1640000e+03   1.4854812e-01
   1.1650000e+03   1.4800786e-01
   1.1660000e+03   1.4754950e-01
   1.1670000e+03   1.4739152e-01
   1.1680000e+03   1.4714604e-01
   1.1690000e+03   1.4701821e-01
   1.1700000e+03   1.4675863e-01
   1.1710000e+03   1.4633931e-01
   1.1720000e+03   1.4622132e-01
   1.1730000e+03   1.4554146e-01
   1.1740000e+03   1.4532884e-01
   1.1750000e+03   1.4502929e-01
   1.1760000e+03   1.4491672e-01
   1.1770000e+03   1.4462996e-01
   1.1780000e+03   1.4430184e-01
   1.1790000e+03   1.4403613e-01
   1.1800000e+03   1.4389230e-01
   1.1810000e+03   1.4345663e-01
   1.1820000e+03   1.4330203e-01
   1.1830000e+03   1.4327804e-01
   1.1840000e+03   1.4307302e-01
   1.1850000e+03   1.4285834e-01
   1.1860000e+03   1.4240575e-01
   1.1870000e+03   1.4231030e-01
   1.1880000e+03   1.4183292e-01
   1.1890000e+03   1.4182503e-01
   1.1900000e+03   1.4150093e-01
   1.1910000e+03   1.4125645e-01
   1.1920000e+03   1.4088522e-01
   1.1930000e+03   1.4062255e-01
   1.1940000e+03   1.4025676e-01
   1.1950000e+03   1.3999008e-01
   1.1960000e+03   1.3966609e-01
   1.1970000e+03   1.3953793e-01
   1.1980000e+03   1.3930562e-01
   1.1990000e+03   1.3922397e-01
   1.2000000e+03   1.3904031e-01
   1.2010000e+03   1.3875059e-01
   1.2020000e+03   1.3854278e-01
   1.2030000e+03   1.3835696e-01
   1.2040000e+03   1.3803268e-01
   1.2050000e+03   1.3783557e-01
   1.2060000e+03   1.3752851e-01
   1.2070000e+03   1.3738027e-01
   1.2080000e+03   1.3696469e-01
   1.2090000e+03   1.3686668e-01
   1.2100000e+03   1.3639813e-01
   1.2110000e+03   1.3613295e-01
   1.2120000e+03   1.3598153e-01
   1.2130000e+03   1.3565223e-01
   1.2140000e+03   1.3538580e-01
   1.2150000e+03   1.3501592e-01
   1.2160000e+03   1.3495879e-01
   1.2170000e+03   1.3454133e-01
   1.2180000e+03   1.3420678e-01
   1.2190000e+03   1.3410484e-01
   1.2200000e+03   1.3396974e-01
   1.2210000e+03   1.3369052e-01
   1.2220000e+03   1.3319009e-01
   1.2230000e+03   1.3295383e-01
   1.2240000e+03   1.3265258e-01
   1.2250000e+03   1.3261685e-01
   1.2260000e+03   1.3251379e-01
   1.2270000e+03   1.3200644e-01
   1.2280000e+03   1.3189139e-01
   1.2290000e+03   1.3177270e-01
   1.2300000e+03   1.3163808e-01
   1.2310000e+03   1.3139314e-01
   1.2320000e+03   1.3130088e-01
   1.2330000e+03   1.3112384e-01
   1.2340000e+03   1.3070565e-01
   1.2350000e+03   1.3049707e-01
   1.2360000e+03   1.3004221e-01
   1.2370000e+03   1.2960829e-01
   1.2380000e+03   1.2953266e-01
   1.2390000e+03   1.2935609e-01
   1.2400000e+03   1.2898704e-01
   1.2410000e+03   1.2883018e-01
   1.2420000e+03   1.2864186e-01
   1.2430000e+03   1.2855756e-01
   1.2440000e+03   1.2828952e-01
   1.2450000e+03   1.2798315e-01
   1.2460000e+03   1.2778879e-01
   1.2470000e+03   1.2763529e-01
   1.2480000e+03   1.2752425e-01
   1.2490000e+03   1.2718703e-01
   1.2500000e+03   1.2688200e-01
   1.2510000e+03   1.2649878e-01
   1.2520000e+03   1.2618910e-01
   1.2530000e+03   1.2606880e-01
   1.2540000e+03   1.2585525e-01
   1.2550000e+03   1.2533666e-01
   1.2560000e+03   1.2499629e-01
   1.2570000e+03   1.2457809e-01
   1.2580000e+03   1.2442206e-01
   1.2590000e+03   1.2407524e-01
   1.2600000e+03   1.2372231e-01
   1.2610000e+03   1.2364412e-01
   1.2620000e+03   1.2348567e-01
   1.2630000e+03   1.2334506e-01
   1.2640000e+03   1.2319549e-01
   1.2650000e+03   1.2270342e-01
   1.2660000e+03   1.2261673e-01
   1.2670000e+03   1.2235623e-01
   1.2680000e+03   1.2225432e-01
   1.2690000e+03   1.2216175e-01
   1.2700000e+03   1.2178124e-01
   1.2710000e+03   1.2162894e-01
   1.2720000e+03   1.2146600e-01
   1.2730000e+03   1.2129857e-01
   1.2740000e+03   1.2106959e-01
   1.2750000e+03   1.2051656e-01
   1.2760000e+03   1.2046876e-01
   1.2770000e+03   1.2025452e-01
   1.2780000e+03   1.2019205e-01
   1.2790000e+03   1.1979695e-01
   1.2800000e+03   1.1954631e-01
   1.2810000e+03   1.1906291e-01
   1.2820000e+03   1.1899701e-01
   1.2830000e+03   1.1858816e-01
   1.2840000e+03   1.1826774e-01
   1.2850000e+03   1.1817066e-01
   1.2860000e+03   1.1804796e-01
   1.2870000e+03   1.1764796e-01
   1.2880000e+03   1.1756611e-01
   1.2890000e+03   1.1743286e-01
   1.2900000e+03   1.1711756e-01
   1.2910000e+03   1.1695906e-01
   1.2920000e+03   1.1680454e-01
   1.2930000e+03   1.1647663e-01
   1.2940000e+03   1.1628152e-01
   1.2950000e+03   1.1597938e-01
   1.2960000e+03   1.1587382e-01
   1.2970000e+03   1.1578784e-01
   1.2980000e+03   1.1541621e-01
   1.2990000e+03   1.1525926e-01
   1.3000000e+03   1.1501641e-01
   1.3010000e+03   1.1485970e-01
   1.3020000e+03   1.1462299e-01
   1.3030000e+03   1.1452276e-01
   1.3040000e+03   1.1402506e-01
   1.3050000e+03   1.1379401e-01
   1.3060000e+03   1.1368369e-01
   1.3070000e+03   1.1344676e-01
   1.3080000e+03   1.1329006e-01
   1.3090000e+03   1.1305063e-01
   1.3100000e+03   1.1270795e-01
   1.3110000e+03   1.1254793e-01
   1.3120000e+03   1.1231467e-01
   1.3130000e+03   1.1223877e-01
   1.3140000e+03   1.1184676e-01
   1.3150000e+03   1.1166922e-01
   1.3160000e+03   1.1141102e-01
   1.3170000e+03   1.1102988e-01
   1.3180000e+03   1.1079532e-01
   1.3190000e+03   1.1056912e-01
   1.3200000e+03   1.1010394e-01
   1.3210000e+03   1.1000408e-01
   1.3220000e+03   1.0982202e-01
   1.3230000e+03   1.0951010e-01
   1.3240000e+03   1.0926767e-01
   1.3250000e+03   1.0909982e-01
   1.3260000e+03   1.0893824e-01
   1.3270000e+03   1.0871444e-01
   1.3280000e+03   1.0866252e-01
   1.3290000e+03   1.0827823e-01
   1.3300000e+03   1.0820950e-01
   1.3310000e+03   1.0808117e-01
   1.3320000e+03   1.0776719e-01
   1.3330000e+03   1.0751323e-01
   1.3340000e+03   1.0715983e-01
   1.3350000e+03   1.0688371e-01
   1.3360000e+03   1.0678843e-01
   1.3370000e+03   1.0665598e-01
   1.3380000e+03   1.0642535e-01
   1.3390000e+03   1.0627348e-01
   1.3400000e+03   1.0620230e-01
   1.3410000e+03   1.0567247e-01
   1.3420000e+03   1.0556459e-01
   1.3430000e+03   1.0549757e-01
   1.3440000e+03   1.0501679e-01
   1.3450000e+03   1.0478438e-01
   1.3460000e+03   1.0445389e-01
   1.3470000e+03   1.0436931e-01
   1.3480000e+03   1.0419666e-01
   1.3490000e+03   1.0410095e-01
   1.3500000e+03   1.0357860e-01
   1.3510000e+03   1.0332481e-01
   1.3520000e+03   1.0315020e-01
   1.3530000e+03   1.0310813e-01
   1.3540000e+03   1.0297461e-01
   1.3550000e+03   1.0267874e-01
   1.3560000e+03   1.0239820e-01
   1.3570000e+03   1.0220883e-01
   1.3580000e+03   1.0204167e-01
   1.3590000e+03   1.0185144e-01
   1.3600000e+03   1.0147794e-01
   1.3610000e+03   1.0128035e-01
   1.3620000e+03   1.0095975e-01
   1.3630000e+03   1.0072707e-01
   1.3640000e+03   1.0069917e-01
   1.3650000e+03   1.0048973e-01
   1.3660000e+03   9.9924803e-02
   1.3670000e+03   9.9792852e-02
   1.3680000e+03   9.9569353e-02
   1.3690000e+03   9.9468390e-02
   1.3700000e+03   9.9284506e-02
   1.3710000e+03   9.8976502e-02
   1.3720000e+03   9.8887572e-02
   1.3730000e+03   9.8768447e-02
   1.3740000e+03   9.8514115e-02
   1.3750000e+03   9.8222697e-02
   1.3760000e+03   9.7965380e-02
   1.3770000e+03   9.7896092e-02
   1.3780000e+03   9.7615572e-02
   1.3790000e+03   9.7383668e-02
   1.3800000e+03   9.7159532e-02
   1.3810000e+03   9.6879334e-02
   1.3820000e+03   9.6725471e-02
   1.3830000e+03   9.6464064e-02
   1.3840000e+03   9.6280619e-02
   1.3850000e+03   9.5978436e-02
   1.3860000e+03   9.5949441e-02
   1.3870000e+03   9.5794663e-02
   1.3880000e+03   9.5518594e-02
   1.3890000e+03   9.5357139e-02
   1.3900000e+03   9.5238566e-02
   1.3910000e+03   9.5055208e-02
   1.3920000e+03   9.5003397e-02
   1.3930000e+03   9.4805331e-02
   1.3940000e+03   9.4537632e-02
   1.3950000e+03   9.4370570e-02
   1.3960000e+03   9.4062061e-02
   1.3970000e+03   9.3840554e-02
   1.3980000e+03   9.3671228e-02
   1.3990000e+03   9.3265811e-02
   1.4000000e+03   9.3076707e-02
   1.4010000e+03   9.2801181e-02
   1.4020000e+03   9.2657244e-02
   1.4030000e+03   9.2521169e-02
   1.4040000e+03   9.2305470e-02
   1.4050000e+03   9.2227344e-02
   1.4060000e+03   9.1989393e-02
   1.4070000e+03   9.1788655e-02
   1.4080000e+03   9.1586967e-02
   1.4090000e+03   9.1463779e-02
   1.4100000e+03   9.1143788e-02
   1.4110000e+03   9.1101619e-02
   1.4120000e+03   9.0993705e-02
   1.4130000e+03   9.0935388e-02
   1.4140000e+03   9.0406268e-02
   1.4150000e+03   9.0161145e-02
   1.4160000e+03   8.9870837e-02
   1.4170000e+03   8.9645125e-02
   1.4180000e+03   8.9401105e-02
   1.4190000e+03   8.9325465e-02
   1.4200000e+03   8.9212588e-02
   1.4210000e+03   8.8921894e-02
   1.4220000e+03   8.8860160e-02
   1.4230000e+03   8.8548857e-02
   1.4240000e+03   8.8498782e-02
   1.4250000e+03   8.8240079e-02
   1.4260000e+03   8.8153647e-02
   1.4270000e+03   8.7972190e-02
   1.4280000e+03   8.7752183e-02
   1.4290000e+03   8.7565783e-02
   1.4300000e+03   8.7353634e-02
   1.4310000e+03   8.7150956e-02
   1.4320000e+03   8.7065190e-02
   1.4330000e+03   8.6736810e-02
   1.4340000e+03   8.6725726e-02
   1.4350000e+03   8.6478073e-02
   1.4360000e+03   8.6015547e-02
   1.4370000e+03   8.5905996e-02
   1.4380000e+03   8.5862438e-02
   1.4390000e+03   8.5615676e-02
   1.4400000e+03   8.5519439e-02
   1.4410000e+03   8.5233906e-02
   1.4420000e+03   8.4938766e-02
   1.4430000e+03   8.4820511e-02
   1.4440000e+03   8.4481301e-02
   1.4450000e+03   8.4342276e-02
   1.4460000e+03   8.4033058e-02
   1.4470000e+03   8.3779549e-02
   1.4480000e+03   8.3635826e-02
   1.4490000e+03   8.3310569e-02
   1.4500000e+03   8.3174450e-02
   1.4510000e+03   8.2909194e-02
   1.4520000e+03   8.2703970e-02
   1.4530000e+03   8.2699136e-02
   1.4540000e+03   8.2343647e-02
   1.4550000e+03   8.2177924e-02
   1.4560000e+03   8.2030885e-02
   1.4570000e+03   8.1889224e-02
   1.4580000e+03   8.1475150e-02
   1.4590000e+03   8.1306991e-02
   1.4600000e+03   8.1081925e-02
   1.4610000e+03   8.0970544e-02
   1.4620000e+03   8.0669373e-02
   1.4630000e+03   8.0573557e-02
   1.4640000e+03   8.0430369e-02
   1.4650000e+03   8.0296193e-02
   1.4660000e+03   7.9951528e-02
   1.4670000e+03   7.9585313e-02
   1.4680000e+03   7.9483601e-02
   1.4690000e+03   7.9325826e-02
   1.4700000e+03   7.9046673e-02
   1.4710000e+03   7.8979327e-02
   1.4720000e+03   7.8788717e-02
   1.4730000e+03   7.8742066e-02
   1.4740000e+03   7.8429535e-02
   1.4750000e+03   7.8328115e-02
   1.4760000e+03   7.8274099e-02
   1.4770000e+03   7.8123594e-02
   1.4780000e+03   7.7884735e-02
   1.4790000e+03   7.7758587e-02
   1.4800000e+03   7.7446025e-02
   1.4810000e+03   7.7294507e-02
   1.4820000e+03   7.7059449e-02
   1.4830000e+03   7.7027161e-02
   1.4840000e+03   7.6790829e-02
   1.4850000e+03   7.6422537e-02
   1.4860000e+03   7.6227803e-02
   1.4870000e+03   7.6064889e-02
   1.4880000e+03   7.5869826e-02
   1.4890000e+03   7.5626702e-02
   1.4900000e+03   7.5406709e-02
   1.4910000e+03   7.5343779e-02
   1.4920000e+03   7.5154884e-02
   1.4930000e+03   7.4976986e-02
   1.4940000e+03   7.4791806e-02
   1.4950000e+03   7.4687973e-02
   1.4960000e+03   7.4570925e-02
   1.4970000e+03   7.4275038e-02
   1.4980000e+03   7.3973377e-02
   1.4990000e+03   7.3801356e-02
   1.5000000e+03   7.3567389e-02
   1.5010000e+03   7.3461035e-02
   1.5020000e+03   7.3220743e-02
   1.5030000e+03   7.3179911e-02
   1.5040000e+03   7.3074873e-02
   1.5050000e+03   7.2729780e-02
   1.5060000e+03   7.2622181e-02
   1.5070000e+03   7.2287802e-02
   1.5080000e+03   7.2227377e-02
   1.5090000e+03   7.2090631e-02
   1.5100000e+03   7.1886482e-02
   1.5110000e+03   7.1656356e-02
   1.5120000e+03   7.1501441e-02
   1.5130000e+03   7.1368993e-02
   1.5140000e+03   7.1224994e-02
   1.5150000e+03   7.1194071e-02
   1.5160000e+03   7.0947481e-02
   1.5170000e+03   7.0607822e-02
   1.5180000e+03   7.0512286e-02
   1.5190000e+03   7.0206478e-02
   1.5200000e+03   7.0028241e-02
   1.5210000e+03   6.9968226e-02
   1.5220000e+03   6.9889460e-02
   1.5230000e+03   6.9522243e-02
   1.5240000e+03   6.9341942e-02
   1.5250000e+03   6.9198227e-02
   1.5260000e+03   6.9009203e-02
   1.5270000e+03   6.8797851e-02
   1.5280000e+03   6.8449503e-02
   1.5290000e+03   6.8275669e-02
   1.5300000e+03   6.7933350e-02
   1.5310000e+03   6.7887458e-02
   1.5320000e+03   6.7629935e-02
   1.5330000e+03   6.7455208e-02
   1.5340000e+03   6.7269103e-02
   1.5350000e+03   6.7211563e-02
   1.5360000e+03   6.6903678e-02
   1.5370000e+03   6.6767124e-02
   1.5380000e+03   6.6354835e-02
   1.5390000e+03   6.6209900e-02
   1.5400000e+03   6.6096627e-02
   1.5410000e+03   6.5900988e-02
   1.5420000e+03   6.5794764e-02
   1.5430000e+03   6.5681851e-02
   1.5440000e+03   6.5621488e-02
   1.5450000e+03   6.5412055e-02
   1.5460000e+03   6.5189044e-02
   1.5470000e+03   6.5120112e-02
   1.5480000e+03   6.4766222e-02
   1.5490000e+03   6.4617304e-02
   1.5500000e+03   6.4437593e-02
   1.5510000e+03   6.4276311e-02
   1.5520000e+03   6.3991223e-02
   1.5530000e+03   6.3815117e-02
   1.5540000e+03   6.3751950e-02
   1.5550000e+03   6.3344072e-02
   1.5560000e+03   6.3299366e-02
   1.5570000e+03   6.3075758e-02
   1.5580000e+03   6.2909622e-02
   1.5590000e+03   6.2720995e-02
   1.5600000e+03   6.2583817e-02
   1.5610000e+03   6.2500035e-02
   1.5620000e+03   6.2258300e-02
   1.5630000e+03   6.2070440e-02
   1.5640000e+03   6.1708402e-02
   1.5650000e+03   6.1460575e-02
   1.5660000e+03   6.1437518e-02
   1.5670000e+03   6.1248056e-02
   1.5680000e+03   6.1171499e-02
   1.5690000e+03   6.0972267e-02
   1.5700000e+03   6.0760042e-02
   1.5710000e+03   6.0418674e-02
   1.5720000e+03   6.0294850e-02
   1.5730000e+03   6.0108212e-02
   1.5740000e+03   5.9995686e-02
   1.5750000e+03   5.9892807e-02
   1.5760000e+03   5.9779705e-02
   1.5770000e+03   5.9656526e-02
   1.5780000e+03   5.9323439e-02
   1.5790000e+03   5.9230296e-02
   1.5800000e+03   5.8866011e-02
   1.5810000e+03   5.8817850e-02
   1.5820000e+03   5.8615677e-02
   1.5830000e+03   5.8527106e-02
   1.5840000e+03   5.8345018e-02
   1.5850000e+03   5.8090324e-02
   1.5860000e+03   5.7956534e-02
   1.5870000e+03   5.7782855e-02
   1.5880000e+03   5.7587830e-02
   1.5890000e+03   5.7400790e-02
   1.5900000e+03   5.7344536e-02
   1.5910000e+03   5.7023086e-02
   1.5920000e+03   5.6856429e-02
   1.5930000e+03   5.6842750e-02
   1.5940000e+03   5.6657421e-02
   1.5950000e+03   5.6459207e-02
   1.5960000e+03   5.6236186e-02
   1.5970000e+03   5.6008788e-02
   1.5980000e+03   5.5996848e-02
   1.5990000e+03   5.5825937e-02
   1.6000000e+03   5.5627889e-02
   1.6010000e+03   5.5449004e-02
   1.6020000e+03   5.5245615e-02
   1.6030000e+03   5.5092818e-02
   1.6040000e+03   5.4866888e-02
   1.6050000e+03   5.4761613e-02
   1.6060000e+03   5.4676360e-02
   1.6070000e+03   5.4603230e-02
   1.6080000e+03   5.4381121e-02
   1.6090000e+03   5.4155163e-02
   1.6100000e+03   5.3861781e-02
   1.6110000e+03   5.3846859e-02
   1.6120000e+03   5.3592706e-02
   1.6130000e+03   5.3514078e-02
   1.6140000e+03   5.3281366e-02
   1.6150000e+03   5.3179884e-02
   1.6160000e+03   5.3089285e-02
   1.6170000e+03   5.2985226e-02
   1.6180000e+03   5.2802631e-02
   1.6190000e+03   5.2573496e-02
   1.6200000e+03   5.2482818e-02
   1.6210000e+03   5.2308342e-02
   1.6220000e+03   5.2133561e-02
   1.6230000e+03   5.1934341e-02
   1.6240000e+03   5.1871205e-02
   1.6250000e+03   5.1741009e-02
   1.6260000e+03   5.1563098e-02
   1.6270000e+03   5.1186819e-02
   1.6280000e+03   5.1046744e-02
   1.6290000e+03   5.0894535e-02
   1.6300000e+03   5.0739423e-02
   1.6310000e+03   5.0501645e-02
   1.6320000e+03   5.0474230e-02
   1.6330000e+03   5.0267928e-02
   1.6340000e+03   5.0080011e-02
   1.6350000e+03   4.9953435e-02
   1.6360000e+03   4.9748183e-02
   1.6370000e+03   4.9695342e-02
   1.6380000e+03   4.9479834e-02
   1.6390000e+03   4.9316655e-02
   1.6400000e+03   4.9266134e-02
   1.6410000e+03   4.9128997e-02
   1.6420000e+03   4.8984035e-02
   1.6430000e+03   4.8703629e-02
   1.6440000e+03   4.8611252e-02
   1.6450000e+03   4.8490757e-02
   1.6460000e+03   4.8393238e-02
   1.6470000e+03   4.8044490e-02
   1.6480000e+03   4.7973396e-02
   1.6490000e+03   4.7782803e-02
   1.6500000e+03   4.7602062e-02
   1.6510000e+03   4.7395606e-02
   1.6520000e+03   4.7301070e-02
   1.6530000e+03   4.7129068e-02
   1.6540000e+03   4.6981202e-02
   1.6550000e+03   4.6856373e-02
   1.6560000e+03   4.6604517e-02
   1.6570000e+03   4.6494374e-02
   1.6580000e+03   4.6429561e-02
   1.6590000e+03   4.6321547e-02
   1.6600000e+03   4.6146316e-02
   1.6610000e+03   4.6075362e-02
   1.6620000e+03   4.5783945e-02
   1.6630000e+03   4.5580818e-02
   1.6640000e+03   4.5203427e-02
   1.6650000e+03   4.5128334e-02
   1.6660000e+03   4.4980305e-02
   1.6670000e+03   4.4872516e-02
   1.6680000e+03   4.4571134e-02
   1.6690000e+03   4.4482420e-02
   1.6700000e+03   4.4373970e-02
   1.6710000e+03   4.4215056e-02
   1.6720000e+03   4.4077227e-02
   1.6730000e+03   4.3950980e-02
   1.6740000e+03   4.3846129e-02
   1.6750000e+03   4.3771713e-02
   1.6760000e+03   4.3457329e-02
   1.6770000e+03   4.3418678e-02
   1.6780000e+03   4.3184118e-02
   1.6790000e+03   4.2921333e-02
   1.6800000e+03   4.2902662e-02
   1.6810000e+03   4.2664759e-02
   1.6820000e+03   4.2479570e-02
   1.6830000e+03   4.2449386e-02
   1.6840000e+03   4.2383582e-02
   1.6850000e+03   4.2062219e-02
   1.6860000e+03   4.1958159e-02
   1.6870000e+03   4.1767986e-02
   1.6880000e+03   4.1635240e-02
   1.6890000e+03   4.1462034e-02
   1.6900000e+03   4.1340817e-02
   1.6910000e+03   4.1220955e-02
   1.6920000e+03   4.1028454e-02
   1.6930000e+03   4.0847972e-02
   1.6940000e+03   4.0670575e-02
   1.6950000e+03   4.0435317e-02
   1.6960000e+03   4.0422110e-02
   1.6970000e+03   4.0233300e-02
   1.6980000e+03   4.0200513e-02
   1.6990000e+03   4.0155150e-02
   1.7000000e+03   3.9887268e-02
   1.7010000e+03   3.9782639e-02
   1.7020000e+03   3.9639739e-02
   1.7030000e+03   3.9432752e-02
   1.7040000e+03   3.9127939e-02
   1.7050000e+03   3.9047941e-02
   1.7060000e+03   3.8872963e-02
   1.7070000e+03   3.8809497e-02
   1.7080000e+03   3.8688000e-02
   1.7090000e+03   3.8633003e-02
   1.7100000e+03   3.8400689e-02
   1.7110000e+03   3.8304382e-02
   1.7120000e+03   3.8231835e-02
   1.7130000e+03   3.8166149e-02
   1.7140000e+03   3.8021785e-02
   1.7150000e+03   3.7853011e-02
   1.7160000e+03   3.7604726e-02
   1.7170000e+03   3.7451046e-02
   1.7180000e+03   3.7384098e-02
   1.7190000e+03   3.7177416e-02
   1.7200000e+03   3.6919672e-02
   1.7210000e+03   3.6643055e-02
   1.7220000e+03   3.6624571e-02
   1.7230000e+03   3.6517016e-02
   1.7240000e+03   3.6434523e-02
   1.7250000e+03   3.6305008e-02
   1.7260000e+03   3.6053497e-02
   1.7270000e+03   3.6013515e-02
   1.7280000e+03   3.5910126e-02
   1.7290000e+03   3.5552982e-02
   1.7300000e+03   3.5507569e-02
   1.7310000e+03   3.5339202e-02
   1.7320000e+03   3.5132970e-02
   1.7330000e+03   3.5058216e-02
   1.7340000e+03   3.4978335e-02
   1.7350000e+03   3.4855181e-02
   1.7360000e+03   3.4680703e-02
   1.7370000e+03   3.4445010e-02
   1.7380000e+03   3.4349114e-02
   1.7390000e+03   3.4211194e-02
   1.7400000e+03   3.4044070e-02
   1.7410000e+03   3.3918887e-02
   1.7420000e+03   3.3799317e-02
   1.7430000e+03   3.3649727e-02
   1.7440000e+03   3.3554906e-02
   1.7450000e+03   3.3286357e-02
   1.7460000e+03   3.3131900e-02
   1.7470000e+03   3.2896515e-02
   1.7480000e+03   3.2761684e-02
   1.7490000e+03   3.2668461e-02
   1.7500000e+03   3.2534436e-02
   1.7510000e+03   3.2471579e-02
   1.7520000e+03   3.2296604e-02
   1.7530000e+03   3.2145080e-02
   1.7540000e+03   3.2112076e-02
   1.7550000e+03   3.1900009e-02
   1.7560000e+03   3.1642038e-02
   1.7570000e+03   3.1491534e-02
   1.7580000e+03   3.1314302e-02
   1.7590000e+03   3.1292864e-02
   1.7600000e+03   3.1012104e-02
   1.7610000e+03   3.0931593e-02
   1.7620000e+03   3.0733479e-02
   1.7630000e+03   3.0659104e-02
   1.7640000e+03   3.0450758e-02
   1.7650000e+03   3.0325796e-02
   1.7660000e+03   3.0238172e-02
   1.7670000e+03   3.0074729e-02
   1.7680000e+03   2.9998827e-02
   1.7690000e+03   2.9724910e-02
   1.7700000e+03   2.9582841e-02
   1.7710000e+03   2.9505102e-02
   1.7720000e+03   2.9352397e-02
   1.7730000e+03   2.9302593e-02
   1.7740000e+03   2.9107665e-02
   1.7750000e+03   2.8833553e-02
   1.7760000e+03   2.8740332e-02
   1.7770000e+03   2.8642546e-02
   1.7780000e+03   2.8608377e-02
   1.7790000e+03   2.8304874e-02
   1.7800000e+03   2.8171920e-02
   1.7810000e+03   2.8062034e-02
   1.7820000e+03   2.7978350e-02
   1.7830000e+03   2.7892050e-02
   1.7840000e+03   2.7867926e-02
   1.7850000e+03   2.7589568e-02
   1.7860000e+03   2.7425997e-02
   1.7870000e+03   2.7308106e-02
   1.7880000e+03   2.7030766e-02
   1.7890000e+03   2.6963614e-02
   1.7900000e+03   2.6905205e-02
   1.7910000e+03   2.6860101e-02
   1.7920000e+03   2.6530793e-02
   1.7930000e+03   2.6420392e-02
   1.7940000e+03   2.6312112e-02
   1.7950000e+03   2.6191169e-02
   1.7960000e+03   2.6078946e-02
   1.7970000e+03   2.5905996e-02
   1.7980000e+03   2.5614381e-02
   1.7990000e+03   2.5581214e-02
   1.8000000e+03   2.5483706e-02
   1.8010000e+03   2.5307009e-02
   1.8020000e+03   2.5147573e-02
   1.8030000e+03   2.5038530e-02
   1.8040000e+03   2.4927530e-02
   1.8050000e+03   2.4776134e-02
   1.8060000e+03   2.4546312e-02
   1.8070000e+03   2.4404982e-02
   1.8080000e+03   2.4294944e-02
   1.8090000e+03   2.4081659e-02
   1.8100000e+03   2.4009036e-02
   1.8110000e+03   2.3880175e-02
   1.8120000e+03   2.3788058e-02
   1.8130000e+03   2.3676426e-02
   1.8140000e+03   2.3551521e-02
   1.8150000e+03   2.3250591e-02
   1.8160000e+03   2.3133755e-02
   1.8170000e+03   2.3048256e-02
   1.8180000e+03   2.2914483e-02
   1.8190000e+03   2.2803326e-02
   1.8200000e+03   2.2485353e-02
   1.8210000e+03   2.2234954e-02
   1.8220000e+03   2.2200175e-02
   1.8230000e+03   2.2134492e-02
   1.8240000e+03   2.2082754e-02
   1.8250000e+03   2.2019157e-02
   1.8260000e+03   2.1689050e-02
   1.8270000e+03   2.1574020e-02
   1.8280000e+03   2.1386299e-02
   1.8290000e+03   2.1304269e-02
   1.8300000e+03   2.1132877e-02
   1.8310000e+03   2.0958552e-02
   1.8320000e+03   2.0818660e-02
   1.8330000e+03   2.0580192e-02
   1.8340000e+03   2.0498307e-02
   1.8350000e+03   2.0338589e-02
   1.8360000e+03   2.0208437e-02
   1.8370000e+03   2.0088589e-02
   1.8380000e+03   1.9899773e-02
   1.8390000e+03   1.9751576e-02
   1.8400000e+03   1.9523950e-02
   1.8410000e+03   1.9413972e-02
   1.8420000e+03   1.9337416e-02
   1.8430000e+03   1.9154180e-02
   1.8440000e+03   1.8995209e-02
   1.8450000e+03   1.8941535e-02
   1.8460000e+03   1.8912806e-02
   1.8470000e+03   1.8670791e-02
   1.8480000e+03   1.8559898e-02
   1.8490000e+03   1.8291921e-02
   1.8500000e+03   1.8101650e-02
   1.8510000e+03   1.7967457e-02
   1.8520000e+03   1.7773323e-02
   1.8530000e+03   1.7633764e-02
   1.8540000e+03   1.7531412e-02
   1.8550000e+03   1.7332510e-02
   1.8560000e+03   1.7251989e-02
   1.8570000e+03   1.7131951e-02
   1.8580000e+03   1.7100768e-02
   1.8590000e+03   1.6990984e-02
   1.8600000e+03   1.6753722e-02
   1.8610000e+03   1.6692761e-02
   1.8620000e+03   1.6424981e-02
   1.8630000e+03   1.6328025e-02
   1.8640000e+03   1.6186835e-02
   1.8650000e+03   1.6024542e-02
   1.8660000e+03   1.5935824e-02
   1.8670000e+03   1.5867144e-02
   1.8680000e+03   1.5788261e-02
   1.8690000e+03   1.5591581e-02
   1.8700000e+03   1.5450043e-02
   1.8710000e+03   1.5303865e-02
   1.8720000e+03   1.5227923e-02
   1.8730000e+03   1.4999441e-02
   1.8740000e+03   1.4961092e-02
   1.8750000e+03   1.4775140e-02
   1.8760000e+03   1.4639725e-02
   1.8770000e+03   1.4516369e-02
   1.8780000e+03   1.4450147e-02
   1.8790000e+03   1.4412901e-02
   1.8800000e+03   1.4315295e-02
   1.8810000e+03   1.4231118e-02
   1.8820000e+03   1.3987443e-02
   1.8830000e+03   1.3929864e-02
   1.8840000e+03   1.3717811e-02
   1.8850000e+03   1.3574296e-02
   1.8860000e+03   1.3424790e-02
   1.8870000e+03   1.3268249e-02
   1.8880000e+03   1.3123982e-02
   1.8890000e+03   1.2973355e-02
   1.8900000e+03   1.2843835e-02
   1.8910000e+03   1.2800694e-02
   1.8920000e+03   1.2543565e-02
   1.8930000e+03   1.2356224e-02
   1.8940000e+03   1.2329612e-02
   1.8950000e+03   1.2250826e-02
   1.8960000e+03   1.2162185e-02
   1.8970000e+03   1.2041689e-02
   1.8980000e+03   1.1961148e-02
   1.8990000e+03   1.1776419e-02
   1.9000000e+03   1.1691677e-02
   1.9010000e+03   1.1483574e-02
   1.9020000e+03   1.1365458e-02
   1.9030000e+03   1.1341420e-02
   1.9040000e+03   1.1074595e-02
   1.9050000e+03   1.0972606e-02
   1.9060000e+03   1.0925861e-02
   1.9070000e+03   1.0726407e-02
   1.9080000e+03   1.0615311e-02
   1.9090000e+03   1.0371830e-02
   1.9100000e+03   1.0302533e-02
   1.9110000e+03   1.0188439e-02
   1.9120000e+03   1.0129944e-02
   1.9130000e+03   9.9205919e-03
   1.9140000e+03   9.7084489e-03
   1.9150000e+03   9.6016643e-03
   1.9160000e+03   9.5120721e-03
   1.9170000e+03   9.4593219e-03
   1.9180000e+03   9.3652164e-03
   1.9190000e+03   9.1769967e-03
   1.9200000e+03   9.1124356e-03
   1.9210000e+03   9.0394545e-03
   1.9220000e+03   8.8519774e-03
   1.9230000e+03   8.6815803e-03
   1.9240000e+03   8.5884784e-03
   1.9250000e+03   8.4449550e-03
   1.9260000e+03   8.3834708e-03
   1.9270000e+03   8.2270394e-03
   1.9280000e+03   8.1142879e-03
   1.9290000e+03   8.0482864e-03
   1.9300000e+03   7.8583260e-03
   1.9310000e+03   7.7288222e-03
   1.9320000e+03   7.6410363e-03
   1.9330000e+03   7.3844469e-03
   1.9340000e+03   7.2695711e-03
   1.9350000e+03   7.2140929e-03
   1.9360000e+03   7.0669380e-03
   1.9370000e+03   6.9499154e-03
   1.9380000e+03   6.8366654e-03
   1.9390000e+03   6.7593553e-03
   1.9400000e+03   6.5724165e-03
   1.9410000e+03   6.4136236e-03
   1.9420000e+03   6.2340876e-03
   1.9430000e+03   6.2168220e-03
   1.9440000e+03   5.9368268e-03
   1.9450000e+03   5.9115999e-03
   1.9460000e+03   5.8428930e-03
   1.9470000e+03   5.7629880e-03
   1.9480000e+03   5.6220097e-03
   1.9490000e+03   5.4911500e-03
   1.9500000e+03   5.4758201e-03
   1.9510000e+03   5.4463184e-03
   1.9520000e+03   5.2230594e-03
   1.9530000e+03   5.0326032e-03
   1.9540000e+03   4.9282100e-03
   1.9550000e+03   4.7168509e-03
   1.9560000e+03   4.7051955e-03
   1.9570000e+03   4.4865927e-03
   1.9580000e+03   4.3943103e-03
   1.9590000e+03   4.2825156e-03
   1.9600000e+03   4.2763438e-03
   1.9610000e+03   4.1452767e-03
   1.9620000e+03   4.0006069e-03
   1.9630000e+03   3.6722590e-03
   1.9640000e+03   3.6612610e-03
   1.9650000e+03   3.5754622e-03
   1.9660000e+03   3.1726849e-03
   1.9670000e+03   3.1382143e-03
   1.9680000e+03   3.1268443e-03
   1.9690000e+03   3.0622979e-03
   1.9700000e+03   2.9367639e-03
   1.9710000e+03   2.7905327e-03
   1.9720000e+03   2.7490736e-03
   1.9730000e+03   2.5763179e-03
   1.9740000e+03   2.4448264e-03
   1.9750000e+03   2.3987618e-03
   1.9760000e+03   2.2649675e-03
   1.9770000e+03   2.1306151e-03
   1.9780000e+03   2.0434508e-03
   1.9790000e+03   1.8146346e-03
   1.9800000e+03   1.7276093e-03
   1.9810000e+03   1.6206021e-03
   1.9820000e+03   1.4951877e-03
   1.9830000e+03   1.3683266e-03
   1.9840000e+03   1.2376798e-03
   1.9850000e+03   1.1975261e-03
   1.9860000e+03   9.8203306e-04
   1.9870000e+03   8.9486062e-04
   1.9880000e+03   8.6168550e-04
   1.9890000e+03   6.8143830e-04
   1.9900000e+03   5.9608501e-04
   1.9910000e+03   4.2066094e-04
   1.9920000e+03   1.9062760e-04
   1.9930000e+03   1.2293891e-04
   1.9940000e+03   4.1684720e-17
   1.9950000e+03   3.8343510e-17
   1.9960000e+03   1.1871751e-17
   1.9970000e+03  -5.5258465e-18
   1.9980000e+03  -2.1893580e-17
   1.9990000e+03  -2.3948478e-17
   2.0000000e+03  -2.5367091e-17
   2.0010000e+03  -2.7661580e-17
   2.0020000e+03  -3.5600527e-17
   2.0030000e+03  -4.7703788e-17
   2.0040000e+03  -3.0117210e-05
   2.0050000e+03  -1.1703393e-04
   2.0060000e+03  -2.1866686e-04
   2.0070000e+03  -3.2304947e-04
   2.0080000e+03  -4.0025378e-04
   2.0090000e+03  -5.0033185e-04
   2.0100000e+03  -6.1776951e-04
   2.0110000e+03  -7.7587116e-04
   2.0120000e+03  -8.4619049e-04
   2.0130000e+03  -9.6888992e-04
   2.0140000e+03  -1.1417219e-03
   2.0150000e+03  -1.1785417e-03
   2.0160000e+03  -1.2188195e-03
   2.0170000e+03  -1.2917592e-03
   2.0180000e+03  -1.3981906e-03
   2.0190000e+03  -1.4979753e-03
   2.0200000e+03  -1.7357600e-03
   2.0210000e+03  -1.8037935e-03
   2.0220000e+03  -1.8442036e-03
   2.0230000e+03  -1.9008157e-03
   2.0240000e+03  -2.1509669e-03
   2.0250000e+03  -2.2553778e-03
   2.0260000e+03  -2.3314312e-03
   2.0270000e+03  -2.4737070e-03
   2.0280000e+03  -2.6335038e-03
   2.0290000e+03  -2.6952586e-03
   2.0300000e+03  -2.8601002e-03
   2.0310000e+03  -2.8815887e-03
   2.0320000e+03  -2.9863499e-03
   2.0330000e+03  -3.0703229e-03
   2.0340000e+03  -3.1232825e-03
   2.0350000e+03  -3.2655461e-03
   2.0360000e+03  -3.3886053e-03
   2.0370000e+03  -3.5048172e-03
   2.0380000e+03  -3.6104387e-03
   2.0390000e+03  -3.6784625e-03
   2.0400000e+03  -3.7653340e-03
   2.0410000e+03  -3.9509253e-03
   2.0420000e+03  -4.0901367e-03
   2.0430000e+03  -4.1326372e-03
   2.0440000e+03  -4.2974766e-03
   2.0450000e+03  -4.3714537e-03
   2.0460000e+03  -4.4882537e-03
   2.0470000e+03  -4.5457734e-03
   2.0480000e+03  -4.6717673e-03
   2.0490000e+03  -4.8617336e-03
   2.0500000e+03  -4.9715332e-03
   2.0510000e+03  -5.0869130e-03
   2.0520000e+03  -5.1654616e-03
   2.0530000e+03  -5.3451885e-03
   2.0540000e+03  -5.4037048e-03
   2.0550000e+03  -5.5570169e-03
   2.0560000e+03  -5.6318674e-03
   2.0570000e+03  -5.6921575e-03
   2.0580000e+03  -5.8575699e-03
   2.0590000e+03  -5.9090103e-03
   2.0600000e+03  -6.0378534e-03
   2.0610000e+03  -6.2053589e-03
   2.0620000e+03  -6.2802778e-03
   2.0630000e+03  -6.3514025e-03
   2.0640000e+03  -6.5762518e-03
   2.0650000e+03  -6.5994034e-03
   2.0660000e+03  -6.7401595e-03
   2.0670000e+03  -6.8316454e-03
   2.0680000e+03  -6.8849365e-03
   2.0690000e+03  -6.9257706e-03
   2.0700000e+03  -7.0517378e-03
   2.0710000e+03  -7.0808140e-03
   2.0720000e+03  -7.4034140e-03
   2.0730000e+03  -7.4379038e-03
   2.0740000e+03  -7.5404188e-03
   2.0750000e+03  -7.6172141e-03
   2.0760000e+03  -7.7158817e-03
   2.0770000e+03  -7.9118313e-03
   2.0780000e+03  -8.0321934e-03
   2.0790000e+03  -8.0981102e-03
   2.0800000e+03  -8.1803282e-03
   2.0810000e+03  -8.3383684e-03
   2.0820000e+03  -8.4983463e-03
   2.0830000e+03  -8.5329184e-03
   2.0840000e+03  -8.6614573e-03
   2.0850000e+03  -8.7307331e-03
   2.0860000e+03  -8.9106907e-03
   2.0870000e+03  -8.9418539e-03
   2.0880000e+03  -9.0400251e-03
   2.0890000e+03  -9.2284451e-03
   2.0900000e+03  -9.2531746e-03
   2.0910000e+03  -9.3521889e-03
   2.0920000e+03  -9.5042852e-03
   2.0930000e+03  -9.6290374e-03
   2.0940000e+03  -9.6998279e-03
   2.0950000e+03  -9.7145344e-03
   2.0960000e+03  -9.8832717e-03
   2.0970000e+03  -9.9946702e-03
   2.0980000e+03  -1.0232410e-02
   2.0990000e+03  -1.0328012e-02
   2.1000000e+03  -1.0420910e-02
   2.1010000e+03  -1.0528747e-02
   2.1020000e+03  -1.0567312e-02
   2.1030000e+03  -1.0667524e-02
   2.1040000e+03  -1.0856342e-02
   2.1050000e+03  -1.0892911e-02
   2.1060000e+03  -1.0952127e-02
   2.1070000e+03  -1.1052604e-02
   2.1080000e+03  -1.1189056e-02
   2.1090000e+03  -1.1262349e-02
   2.1100000e+03  -1.1395430e-02
   2.1110000e+03  -1.1416542e-02
   2.1120000e+03  -1.1664081e-02
   2.1130000e+03  -1.1711025e-02
   2.1140000e+03  -1.1792844e-02
   2.1150000e+03  -1.1853570e-02
   2.1160000e+03  -1.2020675e-02
   2.1170000e+03  -1.2156298e-02
   2.1180000e+03  -1.2193949e-02
   2.1190000e+03  -1.2295307e-02
   2.1200000e+03  -1.2459130e-02
   2.1210000e+03  -1.2478475e-02
   2.1220000e+03  -1.2635592e-02
   2.1230000e+03  -1.2754426e-02
   2.1240000e+03  -1.2898726e-02
   2.1250000e+03  -1.3009382e-02
   2.1260000e+03  -1.3073415e-02
   2.1270000e+03  -1.3231905e-02
   2.1280000e+03  -1.3320234e-02
   2.1290000e+03  -1.3348385e-02
   2.1300000e+03  -1.3460679e-02
   2.1310000e+03  -1.3605478e-02
   2.1320000e+03  -1.3717606e-02
   2.1330000e+03  -1.3787919e-02
   2.1340000e+03  -1.3870588e-02
   2.1350000e+03  -1.3953360e-02
   2.1360000e+03  -1.4031014e-02
   2.1370000e+03  -1.4180194e-02
   2.1380000e+03  -1.4210964e-02
   2.1390000e+03  -1.4342919e-02
   2.1400000e+03  -1.4512231e-02
   2.1410000e+03  -1.4612150e-02
   2.1420000e+03  -1.4712793e-02
   2.1430000e+03  -1.4910010e-02
   2.1440000e+03  -1.5020890e-02
   2.1450000e+03  -1.5023246e-02
   2.1460000e+03  -1.5061884e-02
   2.1470000e+03  -1.5214817e-02
   2.1480000e+03  -1.5268991e-02
   2.1490000e+03  -1.5318592e-02
   2.1500000e+03  -1.5416888e-02
   2.1510000e+03  -1.5479306e-02
   2.1520000e+03  -1.5545406e-02
   2.1530000e+03  -1.5630809e-02
   2.1540000e+03  -1.5762776e-02
   2.1550000e+03  -1.5935738e-02
   2.1560000e+03  -1.6048883e-02
   2.1570000e+03  -1.6169332e-02
   2.1580000e+03  -1.6258792e-02
   2.1590000e+03  -1.6440605e-02
   2.1600000e+03  -1.6481453e-02
   2.1610000e+03  -1.6537157e-02
   2.1620000e+03  -1.6637785e-02
   2.1630000e+03  -1.6838629e-02
   2.1640000e+03  -1.6876743e-02
   2.1650000e+03  -1.6977662e-02
   2.1660000e+03  -1.7152246e-02
   2.1670000e+03  -1.7345785e-02
   2.1680000e+03  -1.7424505e-02
   2.1690000e+03  -1.7503401e-02
   2.1700000e+03  -1.7560770e-02
   2.1710000e+03  -1.7672752e-02
   2.1720000e+03  -1.7724247e-02
   2.1730000e+03  -1.7914087e-02
   2.1740000e+03  -1.8035339e-02
   2.1750000e+03  -1.8093288e-02
   2.1760000e+03  -1.8307170e-02
   2.1770000e+03  -1.8381119e-02
   2.1780000e+03  -1.8562011e-02
   2.1790000e+03  -1.8679866e-02
   2.1800000e+03  -1.8718986e-02
   2.1810000e+03  -1.8819997e-02
   2.1820000e+03  -1.8875744e-02
   2.1830000e+03  -1.9047888e-02
   2.1840000e+03  -1.9093548e-02
   2.1850000e+03  -1.9213547e-02
   2.1860000e+03  -1.9253126e-02
   2.1870000e+03  -1.9416627e-02
   2.1880000e+03  -1.9470155e-02
   2.1890000e+03  -1.9627118e-02
   2.1900000e+03  -1.9764072e-02
   2.1910000e+03  -1.9776467e-02
   2.1920000e+03  -1.9868107e-02
   2.1930000e+03  -1.9923914e-02
   2.1940000e+03  -2.0034104e-02
   2.1950000e+03  -2.0232107e-02
   2.1960000e+03  -2.0266702e-02
   2.1970000e+03  -2.0407648e-02
   2.1980000e+03  -2.0592592e-02
   2.1990000e+03  -2.0632513e-02
   2.2000000e+03  -2.0712862e-02
   2.2010000e+03  -2.0749096e-02
   2.2020000e+03  -2.0830021e-02
   2.2030000e+03  -2.1021198e-02
   2.2040000e+03  -2.1060285e-02
   2.2050000e+03  -2.1091951e-02
   2.2060000e+03  -2.1296390e-02
   2.2070000e+03  -2.1320810e-02
   2.2080000e+03  -2.1339578e-02
   2.2090000e+03  -2.1479905e-02
   2.2100000e+03  -2.1487844e-02
   2.2110000e+03  -2.1640934e-02
   2.2120000e+03  -2.1760022e-02
   2.2130000e+03  -2.1880811e-02
   2.2140000e+03  -2.1961528e-02
   2.2150000e+03  -2.2059569e-02
   2.2160000e+03  -2.2187421e-02
   2.2170000e+03  -2.2298524e-02
   2.2180000e+03  -2.2436489e-02
   2.2190000e+03  -2.2460449e-02
   2.2200000e+03  -2.2540372e-02
   2.2210000e+03  -2.2619638e-02
   2.2220000e+03  -2.2676037e-02
   2.2230000e+03  -2.2853594e-02
   2.2240000e+03  -2.2895170e-02
   2.2250000e+03  -2.2930310e-02
   2.2260000e+03  -2.3035816e-02
   2.2270000e+03  -2.3190830e-02
   2.2280000e+03  -2.3407664e-02
   2.2290000e+03  -2.3480525e-02
   2.2300000e+03  -2.3548794e-02
   2.2310000e+03  -2.3683270e-02
   2.2320000e+03  -2.3752668e-02
   2.2330000e+03  -2.3763378e-02
   2.2340000e+03  -2.3872358e-02
   2.2350000e+03  -2.4000066e-02
   2.2360000e+03  -2.4149665e-02
   2.2370000e+03  -2.4192748e-02
   2.2380000e+03  -2.4232014e-02
   2.2390000e+03  -2.4277971e-02
   2.2400000e+03  -2.4436315e-02
   2.2410000e+03  -2.4619489e-02
   2.2420000e+03  -2.4638501e-02
   2.2430000e+03  -2.4711901e-02
   2.2440000e+03  -2.4789566e-02
   2.2450000e+03  -2.4867013e-02
   2.2460000e+03  -2.4958008e-02
   2.2470000e+03  -2.5054800e-02
   2.2480000e+03  -2.5161960e-02
   2.2490000e+03  -2.5221466e-02
   2.2500000e+03  -2.5236950e-02
   2.2510000e+03  -2.5371318e-02
   2.2520000e+03  -2.5532276e-02
   2.2530000e+03  -2.5559923e-02
   2.2540000e+03  -2.5744815e-02
   2.2550000e+03  -2.5842425e-02
   2.2560000e+03  -2.5954327e-02
   2.2570000e+03  -2.5980392e-02
   2.2580000e+03  -2.6080578e-02
   2.2590000e+03  -2.6112361e-02
   2.2600000e+03  -2.6175002e-02
   2.2610000e+03  -2.6268044e-02
   2.2620000e+03  -2.6322457e-02
   2.2630000e+03  -2.6411175e-02
   2.2640000e+03  -2.6502155e-02
   2.2650000e+03  -2.6572089e-02
   2.2660000e+03  -2.6612011e-02
   2.2670000e+03  -2.6705878e-02
   2.2680000e+03  -2.6770632e-02
   2.2690000e+03  -2.6795932e-02
   2.2700000e+03  -2.6886441e-02
   2.2710000e+03  -2.7112754e-02
   2.2720000e+03  -2.7212747e-02
   2.2730000e+03  -2.7221521e-02
   2.2740000e+03  -2.7254207e-02
   2.2750000e+03  -2.7348105e-02
   2.2760000e+03  -2.7387993e-02
   2.2770000e+03  -2.7575147e-02
   2.2780000e+03  -2.7657924e-02
   2.2790000e+03  -2.7751746e-02
   2.2800000e+03  -2.7797614e-02
   2.2810000e+03  -2.7878468e-02
   2.2820000e+03  -2.8019916e-02
   2.2830000e+03  -2.8169487e-02
   2.2840000e+03  -2.8242291e-02
   2.2850000e+03  -2.8360360e-02
   2.2860000e+03  -2.8385653e-02
   2.2870000e+03  -2.8473438e-02
   2.2880000e+03  -2.8535143e-02
   2.2890000e+03  -2.8643669e-02
   2.2900000e+03  -2.8774242e-02
   2.2910000e+03  -2.8837415e-02
   2.2920000e+03  -2.9018031e-02
   2.2930000e+03  -2.9094974e-02
   2.2940000e+03  -2.9151251e-02
   2.2950000e+03  -2.9231589e-02
   2.2960000e+03  -2.9298988e-02
   2.2970000e+03  -2.9386700e-02
   2.2980000e+03  -2.9437259e-02
   2.2990000e+03  -2.9495588e-02
   2.3000000e+03  -2.9618513e-02
   2.3010000e+03  -2.9724945e-02
   2.3020000e+03  -2.9769286e-02
   2.3030000e+03  -2.9822497e-02
   2.3040000e+03  -2.9889738e-02
   2.3050000e+03  -2.9958561e-02
   2.3060000e+03  -3.0127456e-02
   2.3070000e+03  -3.0257408e-02
   2.3080000e+03  -3.0327705e-02
   2.3090000e+03  -3.0373748e-02
   2.3100000e+03  -3.0458836e-02
   2.3110000e+03  -3.0562726e-02
   2.3120000e+03  -3.0595695e-02
   2.3130000e+03  -3.0666600e-02
   2.3140000e+03  -3.0727155e-02
   2.3150000e+03  -3.0804130e-02
   2.3160000e+03  -3.0878842e-02
   2.3170000e+03  -3.1001840e-02
   2.3180000e+03  -3.1072892e-02
   2.3190000e+03  -3.1165918e-02
   2.3200000e+03  -3.1341119e-02
   2.3210000e+03  -3.1470718e-02
   2.3220000e+03  -3.1530128e-02
   2.3230000e+03  -3.1580736e-02
   2.3240000e+03  -3.1654632e-02
   2.3250000e+03  -3.1711015e-02
   2.3260000e+03  -3.1807938e-02
   2.3270000e+03  -3.1842515e-02
   2.3280000e+03  -3.1873280e-02
   2.3290000e+03  -3.1900737e-02
   2.3300000e+03  -3.2061423e-02
   2.3310000e+03  -3.2069516e-02
   2.3320000e+03  -3.2187273e-02
   2.3330000e+03  -3.2320606e-02
   2.3340000e+03  -3.2354961e-02
   2.3350000e+03  -3.2452819e-02
   2.3360000e+03  -3.2514160e-02
   2.3370000e+03  -3.2588407e-02
   2.3380000e+03  -3.2667994e-02
   2.3390000e+03  -3.2804371e-02
   2.3400000e+03  -3.2854585e-02
   2.3410000e+03  -3.2893205e-02
   2.3420000e+03  -3.3051427e-02
   2.3430000e+03  -3.3119679e-02
   2.3440000e+03  -3.3160290e-02
   2.3450000e+03  -3.3250876e-02
   2.3460000e+03  -3.3362301e-02
   2.3470000e+03  -3.3392976e-02
   2.3480000e+03  -3.3463064e-02
   2.3490000e+03  -3.3559654e-02
   2.3500000e+03  -3.3640057e-02
   2.3510000e+03  -3.3688480e-02
   2.3520000e+03  -3.3838940e-02
   2.3530000e+03  -3.3903218e-02
   2.3540000e+03  -3.4015549e-02
   2.3550000e+03  -3.4109319e-02
   2.3560000e+03  -3.4236416e-02
   2.3570000e+03  -3.4327453e-02
   2.3580000e+03  -3.4362001e-02
   2.3590000e+03  -3.4396896e-02
   2.3600000e+03  -3.4414165e-02
   2.3610000e+03  -3.4549543e-02
   2.3620000e+03  -3.4579770e-02
   2.3630000e+03  -3.4601100e-02
   2.3640000e+03  -3.4670762e-02
   2.3650000e+03  -3.4765310e-02
   2.3660000e+03  -3.4823966e-02
   2.3670000e+03  -3.4955387e-02
   2.3680000e+03  -3.5051463e-02
   2.3690000e+03  -3.5111150e-02
   2.3700000e+03  -3.5124876e-02
   2.3710000e+03  -3.5134651e-02
   2.3720000e+03  -3.5208788e-02
   2.3730000e+03  -3.5268773e-02
   2.3740000e+03  -3.5338379e-02
   2.3750000e+03  -3.5376283e-02
   2.3760000e+03  -3.5565449e-02
   2.3770000e+03  -3.5579651e-02
   2.3780000e+03  -3.5684440e-02
   2.3790000e+03  -3.5827727e-02
   2.3800000e+03  -3.5893970e-02
   2.3810000e+03  -3.5969914e-02
   2.3820000e+03  -3.6102740e-02
   2.3830000e+03  -3.6148943e-02
   2.3840000e+03  -3.6241340e-02
   2.3850000e+03  -3.6339140e-02
   2.3860000e+03  -3.6495064e-02
   2.3870000e+03  -3.6574245e-02
   2.3880000e+03  -3.6697980e-02
   2.3890000e+03  -3.6823493e-02
   2.3900000e+03  -3.6937441e-02
   2.3910000e+03  -3.6972258e-02
   2.3920000e+03  -3.7108766e-02
   2.3930000e+03  -3.7179286e-02
   2.3940000e+03  -3.7212665e-02
   2.3950000e+03  -3.7449388e-02
   2.3960000e+03  -3.7500493e-02
   2.3970000e+03  -3.7515022e-02
   2.3980000e+03  -3.7574669e-02
   2.3990000e+03  -3.7712708e-02
   2.4000000e+03  -3.7798214e-02
   2.4010000e+03  -3.7865425e-02
   2.4020000e+03  -3.7933362e-02
   2.4030000e+03  -3.7998947e-02
   2.4040000e+03  -3.8138564e-02
   2.4050000e+03  -3.8319139e-02
   2.4060000e+03  -3.8434143e-02
   2.4070000e+03  -3.8445605e-02
   2.4080000e+03  -3.8605924e-02
   2.4090000e+03  -3.8771925e-02
   2.4100000e+03  -3.8811990e-02
   2.4110000e+03  -3.8895777e-02
   2.4120000e+03  -3.8956135e-02
   2.4130000e+03  -3.9118594e-02
   2.4140000e+03  -3.9162503e-02
   2.4150000e+03  -3.9195817e-02
   2.4160000e+03  -3.9317509e-02
   2.4170000e+03  -3.9460846e-02
   2.4180000e+03  -3.9485217e-02
   2.4190000e+03  -3.9684495e-02
   2.4200000e+03  -3.9732988e-02
   2.4210000e+03  -3.9754854e-02
   2.4220000e+03  -3.9779946e-02
   2.4230000e+03  -3.9841579e-02
   2.4240000e+03  -4.0030637e-02
   2.4250000e+03  -4.0153389e-02
   2.4260000e+03  -4.0200347e-02
   2.4270000e+03  -4.0351036e-02
   2.4280000e+03  -4.0418378e-02
   2.4290000e+03  -4.0457143e-02
   2.4300000e+03  -4.0550614e-02
   2.4310000e+03  -4.0741985e-02
   2.4320000e+03  -4.0831902e-02
   2.4330000e+03  -4.0950283e-02
   2.4340000e+03  -4.1033568e-02
   2.4350000e+03  -4.1119056e-02
   2.4360000e+03  -4.1146966e-02
   2.4370000e+03  -4.1211281e-02
   2.4380000e+03  -4.1288723e-02
   2.4390000e+03  -4.1387907e-02
   2.4400000e+03  -4.1465921e-02
   2.4410000e+03  -4.1738270e-02
   2.4420000e+03  -4.1834971e-02
   2.4430000e+03  -4.1864140e-02
   2.4440000e+03  -4.1961734e-02
   2.4450000e+03  -4.2057410e-02
   2.4460000e+03  -4.2137983e-02
   2.4470000e+03  -4.2262653e-02
   2.4480000e+03  -4.2339991e-02
   2.4490000e+03  -4.2423182e-02
   2.4500000e+03  -4.2545189e-02
   2.4510000e+03  -4.2562764e-02
   2.4520000e+03  -4.2705035e-02
   2.4530000e+03  -4.2783221e-02
   2.4540000e+03  -4.2855620e-02
   2.4550000e+03  -4.2925347e-02
   2.4560000e+03  -4.3000292e-02
   2.4570000e+03  -4.3099322e-02
   2.4580000e+03  -4.3187884e-02
   2.4590000e+03  -4.3216176e-02
   2.4600000e+03  -4.3298430e-02
   2.4610000e+03  -4.3403280e-02
   2.4620000e+03  -4.3562274e-02
   2.4630000e+03  -4.3636241e-02
   2.4640000e+03  -4.3713003e-02
   2.4650000e+03  -4.3802639e-02
   2.4660000e+03  -4.3842999e-02
   2.4670000e+03  -4.3978832e-02
   2.4680000e+03  -4.4111750e-02
   2.4690000e+03  -4.4227893e-02
   2.4700000e+03  -4.4295249e-02
   2.4710000e+03  -4.4320459e-02
   2.4720000e+03  -4.4394539e-02
   2.4730000e+03  -4.4446656e-02
   2.4740000e+03  -4.4542501e-02
   2.4750000e+03  -4.4675540e-02
   2.4760000e+03  -4.4718943e-02
   2.4770000e+03  -4.4890773e-02
   2.4780000e+03  -4.4945438e-02
   2.4790000e+03  -4.5020360e-02
   2.4800000e+03  -4.5174244e-02
   2.4810000e+03  -4.5222857e-02
   2.4820000e+03  -4.5267151e-02
   2.4830000e+03  -4.5327150e-02
   2.4840000e+03  -4.5486189e-02
   2.4850000e+03  -4.5562648e-02
   2.4860000e+03  -4.5629394e-02
   2.4870000e+03  -4.5740799e-02
   2.4880000e+03  -4.5782754e-02
   2.4890000e+03  -4.5989099e-02
   2.4900000e+03  -4.6017239e-02
   2.4910000e+03  -4.6028163e-02
   2.4920000e+03  -4.6160418e-02
   2.4930000e+03  -4.6248062e-02
   2.4940000e+03  -4.6288694e-02
   2.4950000e+03  -4.6391085e-02
   2.4960000e+03  -4.6409933e-02
   2.4970000e+03  -4.6565783e-02
   2.4980000e+03  -4.6618462e-02
   2.4990000e+03  -4.6677565e-02
   2.5000000e+03  -4.6856227e-02
   2.5010000e+03  -4.6952305e-02
   2.5020000e+03  -4.7001947e-02
   2.5030000e+03  -4.7096336e-02
   2.5040000e+03  -4.7138974e-02
   2.5050000e+03  -4.7259484e-02
   2.5060000e+03  -4.7268217e-02
   2.5070000e+03  -4.7420214e-02
   2.5080000e+03  -4.7544584e-02
   2.5090000e+03  -4.7613706e-02
   2.5100000e+03  -4.7648493e-02
   2.5110000e+03  -4.7774799e-02
   2.5120000e+03  -4.7801538e-02
   2.5130000e+03  -4.7980608e-02
   2.5140000e+03  -4.8142359e-02
   2.5150000e+03  -4.8369699e-02
   2.5160000e+03  -4.8391535e-02
   2.5170000e+03  -4.8438705e-02
   2.5180000e+03  -4.8504895e-02
   2.5190000e+03  -4.8588227e-02
   2.5200000e+03  -4.8732713e-02
   2.5210000e+03  -4.8817943e-02
   2.5220000e+03  -4.8869730e-02
   2.5230000e+03  -4.9022352e-02
   2.5240000e+03  -4.9078141e-02
   2.5250000e+03  -4.9142482e-02
   2.5260000e+03  -4.9152649e-02
   2.5270000e+03  -4.9163858e-02
   2.5280000e+03  -4.9250306e-02
   2.5290000e+03  -4.9392670e-02
   2.5300000e+03  -4.9531620e-02
   2.5310000e+03  -4.9691125e-02
   2.5320000e+03  -4.9728958e-02
   2.5330000e+03  -4.9778171e-02
   2.5340000e+03  -4.9840161e-02
   2.5350000e+03  -5.0046874e-02
   2.5360000e+03  -5.0267953e-02
   2.5370000e+03  -5.0311543e-02
   2.5380000e+03  -5.0366038e-02
   2.5390000e+03  -5.0421287e-02
   2.5400000e+03  -5.0448735e-02
   2.5410000e+03  -5.0604431e-02
   2.5420000e+03  -5.0698395e-02
   2.5430000e+03  -5.0809262e-02
   2.5440000e+03  -5.0838851e-02
   2.5450000e+03  -5.0999468e-02
   2.5460000e+03  -5.1099684e-02
   2.5470000e+03  -5.1163465e-02
   2.5480000e+03  -5.1273944e-02
   2.5490000e+03  -5.1293168e-02
   2.5500000e+03  -5.1421640e-02
   2.5510000e+03  -5.1508303e-02
   2.5520000e+03  -5.1608458e-02
   2.5530000e+03  -5.1662170e-02
   2.5540000e+03  -5.1745663e-02
   2.5550000e+03  -5.1752264e-02
   2.5560000e+03  -5.1905798e-02
   2.5570000e+03  -5.1969172e-02
   2.5580000e+03  -5.2012125e-02
   2.5590000e+03  -5.2267717e-02
   2.5600000e+03  -5.2346183e-02
   2.5610000e+03  -5.2454935e-02
   2.5620000e+03  -5.2530465e-02
   2.5630000e+03  -5.2608235e-02
   2.5640000e+03  -5.2618017e-02
   2.5650000e+03  -5.2694708e-02
   2.5660000e+03  -5.2830221e-02
   2.5670000e+03  -5.2862006e-02
   2.5680000e+03  -5.3088519e-02
   2.5690000e+03  -5.3167776e-02
   2.5700000e+03  -5.3193619e-02
   2.5710000e+03  -5.3316912e-02
   2.5720000e+03  -5.3381432e-02
   2.5730000e+03  -5.3459175e-02
   2.5740000e+03  -5.3572956e-02
   2.5750000e+03  -5.3602924e-02
   2.5760000e+03  -5.3727198e-02
   2.5770000e+03  -5.3790443e-02
   2.5780000e+03  -5.3870620e-02
   2.5790000e+03  -5.3955397e-02
   2.5800000e+03  -5.4116104e-02
   2.5810000e+03  -5.4183241e-02
   2.5820000e+03  -5.4234653e-02
   2.5830000e+03  -5.4260183e-02
   2.5840000e+03  -5.4362444e-02
   2.5850000e+03  -5.4543272e-02
   2.5860000e+03  -5.4603103e-02
   2.5870000e+03  -5.4662569e-02
   2.5880000e+03  -5.4715724e-02
   2.5890000e+03  -5.4837966e-02
   2.5900000e+03  -5.4916142e-02
   2.5910000e+03  -5.4986206e-02
   2.5920000e+03  -5.5056217e-02
   2.5930000e+03  -5.5116189e-02
   2.5940000e+03  -5.5153363e-02
   2.5950000e+03  -5.5332211e-02
   2.5960000e+03  -5.5367892e-02
   2.5970000e+03  -5.5484522e-02
   2.5980000e+03  -5.5511744e-02
   2.5990000e+03  -5.5536662e-02
   2.6000000e+03  -5.5692945e-02
   2.6010000e+03  -5.5815347e-02
   2.6020000e+03  -5.5864447e-02
   2.6030000e+03  -5.6064888e-02
   2.6040000e+03  -5.6092816e-02
   2.6050000e+03  -5.6279755e-02
   2.6060000e+03  -5.6344003e-02
   2.6070000e+03  -5.6382073e-02
   2.6080000e+03  -5.6473802e-02
   2.6090000e+03  -5.6484761e-02
   2.6100000e+03  -5.6596397e-02
   2.6110000e+03  -5.6731988e-02
   2.6120000e+03  -5.6843837e-02
   2.6130000e+03  -5.6897555e-02
   2.6140000e+03  -5.6947252e-02
   2.6150000e+03  -5.7011922e-02
   2.6160000e+03  -5.7068495e-02
   2.6170000e+03  -5.7207072e-02
   2.6180000e+03  -5.7282543e-02
   2.6190000e+03  -5.7379499e-02
   2.6200000e+03  -5.7450550e-02
   2.6210000e+03  -5.7667670e-02
   2.6220000e+03  -5.7754488e-02
   2.6230000e+03  -5.7801474e-02
   2.6240000e+03  -5.7868616e-02
   2.6250000e+03  -5.7963488e-02
   2.6260000e+03  -5.8024112e-02
   2.6270000e+03  -5.8066075e-02
   2.6280000e+03  -5.8159234e-02
   2.6290000e+03  -5.8226270e-02
   2.6300000e+03  -5.8315458e-02
   2.6310000e+03  -5.8419408e-02
   2.6320000e+03  -5.8466634e-02
   2.6330000e+03  -5.8489937e-02
   2.6340000e+03  -5.8580220e-02
   2.6350000e+03  -5.8655323e-02
   2.6360000e+03  -5.8731067e-02
   2.6370000e+03  -5.8802283e-02
   2.6380000e+03  -5.8924440e-02
   2.6390000e+03  -5.9015508e-02
   2.6400000e+03  -5.9205156e-02
   2.6410000e+03  -5.9324376e-02
   2.6420000e+03  -5.9357796e-02
   2.6430000e+03  -5.9407403e-02
   2.6440000e+03  -5.9411369e-02
   2.6450000e+03  -5.9563267e-02
   2.6460000e+03  -5.9645477e-02
   2.6470000e+03  -5.9721544e-02
   2.6480000e+03  -5.9745469e-02
   2.6490000e+03  -5.9889261e-02
   2.6500000e+03  -5.9931401e-02
   2.6510000e+03  -6.0123419e-02
   2.6520000e+03  -6.0180352e-02
   2.6530000e+03  -6.0246823e-02
   2.6540000e+03  -6.0302451e-02
   2.6550000e+03  -6.0439791e-02
   2.6560000e+03  -6.0547478e-02
   2.6570000e+03  -6.0618570e-02
   2.6580000e+03  -6.0635763e-02
   2.6590000e+03  -6.0871344e-02
   2.6600000e+03  -6.0941055e-02
   2.6610000e+03  -6.1018135e-02
   2.6620000e+03  -6.1120796e-02
   2.6630000e+03  -6.1147665e-02
   2.6640000e+03  -6.1213645e-02
   2.6650000e+03  -6.1324935e-02
   2.6660000e+03  -6.1494395e-02
   2.6670000e+03  -6.1511699e-02
   2.6680000e+03  -6.1548201e-02
   2.6690000e+03  -6.1627911e-02
   2.6700000e+03  -6.1750591e-02
   2.6710000e+03  -6.1798330e-02
   2.6720000e+03  -6.1897878e-02
   2.6730000e+03  -6.1973144e-02
   2.6740000e+03  -6.2063801e-02
   2.6750000e+03  -6.2185395e-02
   2.6760000e+03  -6.2300370e-02
   2.6770000e+03  -6.2348071e-02
   2.6780000e+03  -6.2403550e-02
   2.6790000e+03  -6.2468967e-02
   2.6800000e+03  -6.2547604e-02
   2.6810000e+03  -6.2553260e-02
   2.6820000e+03  -6.2771096e-02
   2.6830000e+03  -6.2853529e-02
   2.6840000e+03  -6.2950353e-02
   2.6850000e+03  -6.3038197e-02
   2.6860000e+03  -6.3234357e-02
   2.6870000e+03  -6.3258595e-02
   2.6880000e+03  -6.3315109e-02
   2.6890000e+03  -6.3364952e-02
   2.6900000e+03  -6.3452073e-02
   2.6910000e+03  -6.3578803e-02
   2.6920000e+03  -6.3641824e-02
   2.6930000e+03  -6.3818682e-02
   2.6940000e+03  -6.3964319e-02
   2.6950000e+03  -6.4035963e-02
   2.6960000e+03  -6.4089000e-02
   2.6970000e+03  -6.4182671e-02
   2.6980000e+03  -6.4317269e-02
   2.6990000e+03  -6.4415181e-02
   2.7000000e+03  -6.4480596e-02
   2.7010000e+03  -6.4628362e-02
   2.7020000e+03  -6.4712202e-02
   2.7030000e+03  -6.4841670e-02
   2.7040000e+03  -6.4936608e-02
   2.7050000e+03  -6.4987278e-02
   2.7060000e+03  -6.5022066e-02
   2.7070000e+03  -6.5151724e-02
   2.7080000e+03  -6.5215711e-02
   2.7090000e+03  -6.5286552e-02
   2.7100000e+03  -6.5459682e-02
   2.7110000e+03  -6.5546537e-02
   2.7120000e+03  -6.5724413e-02
   2.7130000e+03  -6.5840135e-02
   2.7140000e+03  -6.5874035e-02
   2.7150000e+03  -6.6059695e-02
   2.7160000e+03  -6.6080379e-02
   2.7170000e+03  -6.6174256e-02
   2.7180000e+03  -6.6255488e-02
   2.7190000e+03  -6.6378327e-02
   2.7200000e+03  -6.6436737e-02
   2.7210000e+03  -6.6575974e-02
   2.7220000e+03  -6.6636328e-02
   2.7230000e+03  -6.6713287e-02
   2.7240000e+03  -6.6739203e-02
   2.7250000e+03  -6.6783532e-02
   2.7260000e+03  -6.6964215e-02
   2.7270000e+03  -6.6997095e-02
   2.7280000e+03  -6.7063248e-02
   2.7290000e+03  -6.7207102e-02
   2.7300000e+03  -6.7314526e-02
   2.7310000e+03  -6.7390608e-02
   2.7320000e+03  -6.7430429e-02
   2.7330000e+03  -6.7507633e-02
   2.7340000e+03  -6.7601755e-02
   2.7350000e+03  -6.7663002e-02
   2.7360000e+03  -6.7714143e-02
   2.7370000e+03  -6.7781876e-02
   2.7380000e+03  -6.7917332e-02
   2.7390000e+03  -6.8010292e-02
   2.7400000e+03  -6.8069982e-02
   2.7410000e+03  -6.8150005e-02
   2.7420000e+03  -6.8221494e-02
   2.7430000e+03  -6.8318231e-02
   2.7440000e+03  -6.8516549e-02
   2.7450000e+03  -6.8746616e-02
   2.7460000e+03  -6.8786357e-02
   2.7470000e+03  -6.8890040e-02
   2.7480000e+03  -6.9005601e-02
   2.7490000e+03  -6.9034172e-02
   2.7500000e+03  -6.9127498e-02
   2.7510000e+03  -6.9246907e-02
   2.7520000e+03  -6.9264624e-02
   2.7530000e+03  -6.9359061e-02
   2.7540000e+03  -6.9417878e-02
   2.7550000e+03  -6.9629578e-02
   2.7560000e+03  -6.9677480e-02
   2.7570000e+03  -6.9870142e-02
   2.7580000e+03  -6.9899530e-02
   2.7590000e+03  -7.0028074e-02
   2.7600000e+03  -7.0105310e-02
   2.7610000e+03  -7.0163187e-02
   2.7620000e+03  -7.0253009e-02
   2.7630000e+03  -7.0347164e-02
   2.7640000e+03  -7.0420126e-02
   2.7650000e+03  -7.0610678e-02
   2.7660000e+03  -7.0764131e-02
   2.7670000e+03  -7.0772929e-02
   2.7680000e+03  -7.0875675e-02
   2.7690000e+03  -7.0903561e-02
   2.7700000e+03  -7.1022072e-02
   2.7710000e+03  -7.1064710e-02
   2.7720000e+03  -7.1166791e-02
   2.7730000e+03  -7.1270631e-02
   2.7740000e+03  -7.1324501e-02
   2.7750000e+03  -7.1371035e-02
   2.7760000e+03  -7.1436105e-02
   2.7770000e+03  -7.1516326e-02
   2.7780000e+03  -7.1579768e-02
   2.7790000e+03  -7.1809658e-02
   2.7800000e+03  -7.1949493e-02
   2.7810000e+03  -7.1982611e-02
   2.7820000e+03  -7.2160472e-02
   2.7830000e+03  -7.2242707e-02
   2.7840000e+03  -7.2337081e-02
   2.7850000e+03  -7.2443659e-02
   2.7860000e+03  -7.2500678e-02
   2.7870000e+03  -7.2587492e-02
   2.7880000e+03  -7.2762460e-02
   2.7890000e+03  -7.2877174e-02
   2.7900000e+03  -7.2897770e-02
   2.7910000e+03  -7.3068697e-02
   2.7920000e+03  -7.3092224e-02
   2.7930000e+03  -7.3134441e-02
   2.7940000e+03  -7.3297609e-02
   2.7950000e+03  -7.3375600e-02
   2.7960000e+03  -7.3443778e-02
   2.7970000e+03  -7.3654775e-02
   2.7980000e+03  -7.3784495e-02
   2.7990000e+03  -7.3844271e-02
   2.8000000e+03  -7.4017871e-02
   2.8010000e+03  -7.4038661e-02
   2.8020000e+03  -7.4145802e-02
   2.8030000e+03  -7.4170477e-02
   2.8040000e+03  -7.4358140e-02
   2.8050000e+03  -7.4522824e-02
   2.8060000e+03  -7.4585641e-02
   2.8070000e+03  -7.4654377e-02
   2.8080000e+03  -7.4771885e-02
   2.8090000e+03  -7.4784439e-02
   2.8100000e+03  -7.4933348e-02
   2.8110000e+03  -7.4964692e-02
   2.8120000e+03  -7.5189445e-02
   2.8130000e+03  -7.5249885e-02
   2.8140000e+03  -7.5310155e-02
   2.8150000e+03  -7.5442950e-02
   2.8160000e+03  -7.5536469e-02
   2.8170000e+03  -7.5611380e-02
   2.8180000e+03  -7.5740706e-02
   2.8190000e+03  -7.5856284e-02
   2.8200000e+03  -7.5914067e-02
   2.8210000e+03  -7.5967296e-02
   2.8220000e+03  -7.6090610e-02
   2.8230000e+03  -7.6123558e-02
   2.8240000e+03  -7.6244764e-02
   2.8250000e+03  -7.6299728e-02
   2.8260000e+03  -7.6413339e-02
   2.8270000e+03  -7.6522642e-02
   2.8280000e+03  -7.6637305e-02
   2.8290000e+03  -7.6725334e-02
   2.8300000e+03  -7.6814430e-02
   2.8310000e+03  -7.7008960e-02
   2.8320000e+03  -7.7099570e-02
   2.8330000e+03  -7.7130385e-02
   2.8340000e+03  -7.7165666e-02
   2.8350000e+03  -7.7283654e-02
   2.8360000e+03  -7.7315568e-02
   2.8370000e+03  -7.7326514e-02
   2.8380000e+03  -7.7486992e-02
   2.8390000e+03  -7.7593829e-02
   2.8400000e+03  -7.7633672e-02
   2.8410000e+03  -7.7774446e-02
   2.8420000e+03  -7.7918069e-02
   2.8430000e+03  -7.7967700e-02
   2.8440000e+03  -7.8034049e-02
   2.8450000e+03  -7.8136754e-02
   2.8460000e+03  -7.8246164e-02
   2.8470000e+03  -7.8337010e-02
   2.8480000e+03  -7.8516621e-02
   2.8490000e+03  -7.8585880e-02
   2.8500000e+03  -7.8670219e-02
   2.8510000e+03  -7.8788150e-02
   2.8520000e+03  -7.8918837e-02
   2.8530000e+03  -7.9008954e-02
   2.8540000e+03  -7.9078905e-02
   2.8550000e+03  -7.9179161e-02
   2.8560000e+03  -7.9306315e-02
   2.8570000e+03  -7.9427887e-02
   2.8580000e+03  -7.9504485e-02
   2.8590000e+03  -7.9628443e-02
   2.8600000e+03  -7.9649985e-02
   2.8610000e+03  -7.9853403e-02
   2.8620000e+03  -7.9885869e-02
   2.8630000e+03  -8.0083194e-02
   2.8640000e+03  -8.0191720e-02
   2.8650000e+03  -8.0292136e-02
   2.8660000e+03  -8.0419213e-02
   2.8670000e+03  -8.0423335e-02
   2.8680000e+03  -8.0493043e-02
   2.8690000e+03  -8.0562543e-02
   2.8700000e+03  -8.0741526e-02
   2.8710000e+03  -8.0797263e-02
   2.8720000e+03  -8.0948084e-02
   2.8730000e+03  -8.1024678e-02
   2.8740000e+03  -8.1077866e-02
   2.8750000e+03  -8.1154409e-02
   2.8760000e+03  -8.1166759e-02
   2.8770000e+03  -8.1292116e-02
   2.8780000e+03  -8.1393401e-02
   2.8790000e+03  -8.1628787e-02
   2.8800000e+03  -8.1658265e-02
   2.8810000e+03  -8.1704221e-02
   2.8820000e+03  -8.1769660e-02
   2.8830000e+03  -8.1843411e-02
   2.8840000e+03  -8.1939237e-02
   2.8850000e+03  -8.2031555e-02
   2.8860000e+03  -8.2180181e-02
   2.8870000e+03  -8.2255050e-02
   2.8880000e+03  -8.2365640e-02
   2.8890000e+03  -8.2448272e-02
   2.8900000e+03  -8.2642871e-02
   2.8910000e+03  -8.2674885e-02
   2.8920000e+03  -8.2706914e-02
   2.8930000e+03  -8.2797596e-02
   2.8940000e+03  -8.2984268e-02
   2.8950000e+03  -8.3065287e-02
   2.8960000e+03  -8.3126504e-02
   2.8970000e+03  -8.3224578e-02
   2.8980000e+03  -8.3333070e-02
   2.8990000e+03  -8.3365675e-02
   2.9000000e+03  -8.3397101e-02
   2.9010000e+03  -8.3557682e-02
   2.9020000e+03  -8.3676535e-02
   2.9030000e+03  -8.3855691e-02
   2.9040000e+03  -8.3865700e-02
   2.9050000e+03  -8.4015167e-02
   2.9060000e+03  -8.4136569e-02
   2.9070000e+03  -8.4284491e-02
   2.9080000e+03  -8.4329602e-02
   2.9090000e+03  -8.4391634e-02
   2.9100000e+03  -8.4405303e-02
   2.9110000e+03  -8.4566347e-02
   2.9120000e+03  -8.4639578e-02
   2.9130000e+03  -8.4723956e-02
   2.9140000e+03  -8.4819136e-02
   2.9150000e+03  -8.4960359e-02
   2.9160000e+03  -8.5086732e-02
   2.9170000e+03  -8.5165086e-02
   2.9180000e+03  -8.5223959e-02
   2.9190000e+03  -8.5319913e-02
   2.9200000e+03  -8.5413743e-02
   2.9210000e+03  -8.5537370e-02
   2.9220000e+03  -8.5654146e-02
   2.9230000e+03  -8.5663794e-02
   2.9240000e+03  -8.5802041e-02
   2.9250000e+03  -8.5871590e-02
   2.9260000e+03  -8.5929024e-02
   2.9270000e+03  -8.6020141e-02
   2.9280000e+03  -8.6199893e-02
   2.9290000e+03  -8.6343795e-02
   2.9300000e+03  -8.6397244e-02
   2.9310000e+03  -8.6490901e-02
   2.9320000e+03  -8.6537330e-02
   2.9330000e+03  -8.6668985e-02
   2.9340000e+03  -8.6806669e-02
   2.9350000e+03  -8.6922379e-02
   2.9360000e+03  -8.7011493e-02
   2.9370000e+03  -8.7117613e-02
   2.9380000e+03  -8.7219144e-02
   2.9390000e+03  -8.7369947e-02
   2.9400000e+03  -8.7476562e-02
   2.9410000e+03  -8.7494897e-02
   2.9420000e+03  -8.7617317e-02
   2.9430000e+03  -8.7659821e-02
   2.9440000e+03  -8.7847219e-02
   2.9450000e+03  -8.7961793e-02
   2.9460000e+03  -8.8016647e-02
   2.9470000e+03  -8.8093284e-02
   2.9480000e+03  -8.8242311e-02
   2.9490000e+03  -8.8345395e-02
   2.9500000e+03  -8.8406293e-02
   2.9510000e+03  -8.8468457e-02
   2.9520000e+03  -8.8554272e-02
   2.9530000e+03  -8.8675106e-02
   2.9540000e+03  -8.8748834e-02
   2.9550000e+03  -8.8915291e-02
   2.9560000e+03  -8.9037265e-02
   2.9570000e+03  -8.9189620e-02
   2.9580000e+03  -8.9219203e-02
   2.9590000e+03  -8.9313085e-02
   2.9600000e+03  -8.9462897e-02
   2.9610000e+03  -8.9512888e-02
   2.9620000e+03  -8.9648851e-02
   2.9630000e+03  -8.9784642e-02
   2.9640000e+03  -8.9952683e-02
   2.9650000e+03  -9.0017543e-02
   2.9660000e+03  -9.0091772e-02
   2.9670000e+03  -9.0196250e-02
   2.9680000e+03  -9.0225504e-02
   2.9690000e+03  -9.0368536e-02
   2.9700000e+03  -9.0498536e-02
   2.9710000e+03  -9.0633367e-02
   2.9720000e+03  -9.0705029e-02
   2.9730000e+03  -9.0806533e-02
   2.9740000e+03  -9.0869827e-02
   2.9750000e+03  -9.0972666e-02
   2.9760000e+03  -9.1091940e-02
   2.9770000e+03  -9.1238317e-02
   2.9780000e+03  -9.1386862e-02
   2.9790000e+03  -9.1402629e-02
   2.9800000e+03  -9.1415004e-02
   2.9810000e+03  -9.1556165e-02
   2.9820000e+03  -9.1590890e-02
   2.9830000e+03  -9.1820129e-02
   2.9840000e+03  -9.1847147e-02
   2.9850000e+03  -9.2000382e-02
   2.9860000e+03  -9.2071347e-02
   2.9870000e+03  -9.2144006e-02
   2.9880000e+03  -9.2305706e-02
   2.9890000e+03  -9.2397421e-02
   2.9900000e+03  -9.2448824e-02
   2.9910000e+03  -9.2563629e-02
   2.9920000e+03  -9.2704953e-02
   2.9930000e+03  -9.2806718e-02
   2.9940000e+03  -9.2880991e-02
   2.9950000e+03  -9.2907339e-02
   2.9960000e+03  -9.3004248e-02
   2.9970000e+03  -9.3081579e-02
   2.9980000e+03  -9.3282586e-02
   2.9990000e+03  -9.3413562e-02
   3.0000000e+03  -9.3489363e-02
   3.0010000e+03  -9.3557580e-02
   3.0020000e+03  -9.3651478e-02
   3.0030000e+03  -9.3788480e-02
   3.0040000e+03  -9.3831477e-02
   3.0050000e+03  -9.3877899e-02
   3.0060000e+03  -9.4069360e-02
   3.0070000e+03  -9.4179134e-02
   3.0080000e+03  -9.4239460e-02
   3.0090000e+03  -9.4309859e-02
   3.0100000e+03  -9.4414770e-02
   3.0110000e+03  -9.4459445e-02
   3.0120000e+03  -9.4627192e-02
   3.0130000e+03  -9.4729482e-02
   3.0140000e+03  -9.4885907e-02
   3.0150000e+03  -9.5007829e-02
   3.0160000e+03  -9.5114167e-02
   3.0170000e+03  -9.5182224e-02
   3.0180000e+03  -9.5309772e-02
   3.0190000e+03  -9.5456142e-02
   3.0200000e+03  -9.5524939e-02
   3.0210000e+03  -9.5665375e-02
   3.0220000e+03  -9.5772767e-02
   3.0230000e+03  -9.5785046e-02
   3.0240000e+03  -9.5802650e-02
   3.0250000e+03  -9.5850879e-02
   3.0260000e+03  -9.6042351e-02
   3.0270000e+03  -9.6117190e-02
   3.0280000e+03  -9.6183601e-02
   3.0290000e+03  -9.6366054e-02
   3.0300000e+03  -9.6422044e-02
   3.0310000e+03  -9.6495429e-02
   3.0320000e+03  -9.6553565e-02
   3.0330000e+03  -9.6748397e-02
   3.0340000e+03  -9.6757164e-02
   3.0350000e+03  -9.6925948e-02
   3.0360000e+03  -9.6949722e-02
   3.0370000e+03  -9.7022088e-02
   3.0380000e+03  -9.7098808e-02
   3.0390000e+03  -9.7304989e-02
   3.0400000e+03  -9.7357111e-02
   3.0410000e+03  -9.7411913e-02
   3.0420000e+03  -9.7572010e-02
   3.0430000e+03  -9.7632673e-02
   3.0440000e+03  -9.7778195e-02
   3.0450000e+03  -9.7841208e-02
   3.0460000e+03  -9.7923454e-02
   3.0470000e+03  -9.7998870e-02
   3.0480000e+03  -9.8108478e-02
   3.0490000e+03  -9.8250167e-02
   3.0500000e+03  -9.8360199e-02
   3.0510000e+03  -9.8387011e-02
   3.0520000e+03  -9.8489866e-02
   3.0530000e+03  -9.8655119e-02
   3.0540000e+03  -9.8780407e-02
   3.0550000e+03  -9.8890933e-02
   3.0560000e+03  -9.8950312e-02
   3.0570000e+03  -9.9123334e-02
   3.0580000e+03  -9.9140688e-02
   3.0590000e+03  -9.9206674e-02
   3.0600000e+03  -9.9360775e-02
   3.0610000e+03  -9.9452050e-02
   3.0620000e+03  -9.9540093e-02
   3.0630000e+03  -9.9668945e-02
   3.0640000e+03  -9.9721562e-02
   3.0650000e+03  -9.9935220e-02
   3.0660000e+03  -1.0004417e-01
   3.0670000e+03  -1.0010146e-01
   3.0680000e+03  -1.0017317e-01
   3.0690000e+03  -1.0030217e-01
   3.0700000e+03  -1.0039915e-01
   3.0710000e+03  -1.0048087e-01
   3.0720000e+03  -1.0053110e-01
   3.0730000e+03  -1.0059099e-01
   3.0740000e+03  -1.0078813e-01
   3.0750000e+03  -1.0091321e-01
   3.0760000e+03  -1.0103490e-01
   3.0770000e+03  -1.0120514e-01
   3.0780000e+03  -1.0121916e-01
   3.0790000e+03  -1.0136505e-01
   3.0800000e+03  -1.0139970e-01
   3.0810000e+03  -1.0146512e-01
   3.0820000e+03  -1.0155209e-01
   3.0830000e+03  -1.0176650e-01
   3.0840000e+03  -1.0179723e-01
   3.0850000e+03  -1.0183932e-01
   3.0860000e+03  -1.0197585e-01
   3.0870000e+03  -1.0214629e-01
   3.0880000e+03  -1.0218913e-01
   3.0890000e+03  -1.0238141e-01
   3.0900000e+03  -1.0248302e-01
   3.0910000e+03  -1.0255127e-01
   3.0920000e+03  -1.0271906e-01
   3.0930000e+03  -1.0276813e-01
   3.0940000e+03  -1.0286665e-01
   3.0950000e+03  -1.0293865e-01
   3.0960000e+03  -1.0300461e-01
   3.0970000e+03  -1.0318962e-01
   3.0980000e+03  -1.0323712e-01
   3.0990000e+03  -1.0341404e-01
   3.1000000e+03  -1.0350934e-01
   3.1010000e+03  -1.0357024e-01
   3.1020000e+03  -1.0360613e-01
   3.1030000e+03  -1.0383770e-01
   3.1040000e+03  -1.0393175e-01
   3.1050000e+03  -1.0402147e-01
   3.1060000e+03  -1.0412321e-01
   3.1070000e+03  -1.0420501e-01
   3.1080000e+03  -1.0440578e-01
   3.1090000e+03  -1.0452946e-01
   3.1100000e+03  -1.0459098e-01
   3.1110000e+03  -1.0477287e-01
   3.1120000e+03  -1.0486160e-01
   3.1130000e+03  -1.0494533e-01
   3.1140000e+03  -1.0506692e-01
   3.1150000e+03  -1.0512011e-01
   3.1160000e+03  -1.0528945e-01
   3.1170000e+03  -1.0541154e-01
   3.1180000e+03  -1.0551430e-01
   3.1190000e+03  -1.0559166e-01
   3.1200000e+03  -1.0578313e-01
   3.1210000e+03  -1.0592962e-01
   3.1220000e+03  -1.0597206e-01
   3.1230000e+03  -1.0608566e-01
   3.1240000e+03  -1.0618051e-01
   3.1250000e+03  -1.0622415e-01
   3.1260000e+03  -1.0627115e-01
   3.1270000e+03  -1.0635015e-01
   3.1280000e+03  -1.0645705e-01
   3.1290000e+03  -1.0660427e-01
   3.1300000e+03  -1.0663848e-01
   3.1310000e+03  -1.0689426e-01
   3.1320000e+03  -1.0705741e-01
   3.1330000e+03  -1.0710282e-01
   3.1340000e+03  -1.0714285e-01
   3.1350000e+03  -1.0727951e-01
   3.1360000e+03  -1.0732202e-01
   3.1370000e+03  -1.0746706e-01
   3.1380000e+03  -1.0749790e-01
   3.1390000e+03  -1.0757641e-01
   3.1400000e+03  -1.0761986e-01
   3.1410000e+03  -1.0784002e-01
   3.1420000e+03  -1.0796816e-01
   3.1430000e+03  -1.0804530e-01
   3.1440000e+03  -1.0809918e-01
   3.1450000e+03  -1.0816285e-01
   3.1460000e+03  -1.0820728e-01
   3.1470000e+03  -1.0836497e-01
   3.1480000e+03  -1.0846207e-01
   3.1490000e+03  -1.0868216e-01
   3.1500000e+03  -1.0874471e-01
   3.1510000e+03  -1.0888325e-01
   3.1520000e+03  -1.0894117e-01
   3.1530000e+03  -1.0901366e-01
   3.1540000e+03  -1.0929219e-01
   3.1550000e+03  -1.0935885e-01
   3.1560000e+03  -1.0943690e-01
   3.1570000e+03  -1.0952821e-01
   3.1580000e+03  -1.0957468e-01
   3.1590000e+03  -1.0971751e-01
   3.1600000e+03  -1.0983143e-01
   3.1610000e+03  -1.0992867e-01
   3.1620000e+03  -1.1004974e-01
   3.1630000e+03  -1.1014123e-01
   3.1640000e+03  -1.1022753e-01
   3.1650000e+03  -1.1040496e-01
   3.1660000e+03  -1.1054229e-01
   3.1670000e+03  -1.1060305e-01
   3.1680000e+03  -1.1073896e-01
   3.1690000e+03  -1.1086451e-01
   3.1700000e+03  -1.1099777e-01
   3.1710000e+03  -1.1108543e-01
   3.1720000e+03  -1.1123676e-01
   3.1730000e+03  -1.1143564e-01
   3.1740000e+03  -1.1146858e-01
   3.1750000e+03  -1.1157031e-01
   3.1760000e+03  -1.1161774e-01
   3.1770000e+03  -1.1181126e-01
   3.1780000e+03  -1.1199140e-01
   3.1790000e+03  -1.1202706e-01
   3.1800000e+03  -1.1210701e-01
   3.1810000e+03  -1.1231955e-01
   3.1820000e+03  -1.1241216e-01
   3.1830000e+03  -1.1245734e-01
   3.1840000e+03  -1.1272204e-01
   3.1850000e+03  -1.1273704e-01
   3.1860000e+03  -1.1280250e-01
   3.1870000e+03  -1.1299118e-01
   3.1880000e+03  -1.1310030e-01
   3.1890000e+03  -1.1316647e-01
   3.1900000e+03  -1.1325540e-01
   3.1910000e+03  -1.1327084e-01
   3.1920000e+03  -1.1359063e-01
   3.1930000e+03  -1.1369850e-01
   3.1940000e+03  -1.1382839e-01
   3.1950000e+03  -1.1383676e-01
   3.1960000e+03  -1.1394328e-01
   3.1970000e+03  -1.1401456e-01
   3.1980000e+03  -1.1414219e-01
   3.1990000e+03  -1.1425449e-01
   3.2000000e+03  -1.1433649e-01
   3.2010000e+03  -1.1442874e-01
   3.2020000e+03  -1.1455955e-01
   3.2030000e+03  -1.1460690e-01
   3.2040000e+03  -1.1465671e-01
   3.2050000e+03  -1.1472333e-01
   3.2060000e+03  -1.1487536e-01
   3.2070000e+03  -1.1493233e-01
   3.2080000e+03  -1.1505688e-01
   3.2090000e+03  -1.1517066e-01
   3.2100000e+03  -1.1535435e-01
   3.2110000e+03  -1.1541273e-01
   3.2120000e+03  -1.1547648e-01
   3.2130000e+03  -1.1552233e-01
   3.2140000e+03  -1.1563824e-01
   3.2150000e+03  -1.1577630e-01
   3.2160000e+03  -1.1586257e-01
   3.2170000e+03  -1.1605085e-01
   3.2180000e+03  -1.1610939e-01
   3.2190000e+03  -1.1618750e-01
   3.2200000e+03  -1.1631332e-01
   3.2210000e+03  -1.1636140e-01
   3.2220000e+03  -1.1644833e-01
   3.2230000e+03  -1.1670447e-01
   3.2240000e+03  -1.1677250e-01
   3.2250000e+03  -1.1679614e-01
   3.2260000e+03  -1.1687922e-01
   3.2270000e+03  -1.1704446e-01
   3.2280000e+03  -1.1706737e-01
   3.2290000e+03  -1.1715348e-01
   3.2300000e+03  -1.1729849e-01
   3.2310000e+03  -1.1738285e-01
   3.2320000e+03  -1.1744833e-01
   3.2330000e+03  -1.1757031e-01
   3.2340000e+03  -1.1762667e-01
   3.2350000e+03  -1.1780870e-01
   3.2360000e+03  -1.1786433e-01
   3.2370000e+03  -1.1799935e-01
   3.2380000e+03  -1.1811165e-01
   3.2390000e+03  -1.1818576e-01
   3.2400000e+03  -1.1827547e-01
   3.2410000e+03  -1.1841133e-01
   3.2420000e+03  -1.1847963e-01
   3.2430000e+03  -1.1858110e-01
   3.2440000e+03  -1.1864592e-01
   3.2450000e+03  -1.1869752e-01
   3.2460000e+03  -1.1881130e-01
   3.2470000e+03  -1.1887172e-01
   3.2480000e+03  -1.1897332e-01
   3.2490000e+03  -1.1904982e-01
   3.2500000e+03  -1.1917152e-01
   3.2510000e+03  -1.1922822e-01
   3.2520000e+03  -1.1923628e-01
   3.2530000e+03  -1.1948417e-01
   3.2540000e+03  -1.1959032e-01
   3.2550000e+03  -1.1969325e-01
   3.2560000e+03  -1.1984079e-01
   3.2570000e+03  -1.1991540e-01
   3.2580000e+03  -1.1995712e-01
   3.2590000e+03  -1.2006499e-01
   3.2600000e+03  -1.2014353e-01
   3.2610000e+03  -1.2020911e-01
   3.2620000e+03  -1.2032031e-01
   3.2630000e+03  -1.2047988e-01
   3.2640000e+03  -1.2058393e-01
   3.2650000e+03  -1.2073249e-01
   3.2660000e+03  -1.2080025e-01
   3.2670000e+03  -1.2086755e-01
   3.2680000e+03  -1.2105006e-01
   3.2690000e+03  -1.2110557e-01
   3.2700000e+03  -1.2126413e-01
   3.2710000e+03  -1.2135783e-01
   3.2720000e+03  -1.2147154e-01
   3.2730000e+03  -1.2161980e-01
   3.2740000e+03  -1.2167754e-01
   3.2750000e+03  -1.2183492e-01
   3.2760000e+03  -1.2188843e-01
   3.2770000e+03  -1.2208287e-01
   3.2780000e+03  -1.2216418e-01
   3.2790000e+03  -1.2227727e-01
   3.2800000e+03  -1.2233681e-01
   3.2810000e+03  -1.2253130e-01
   3.2820000e+03  -1.2274049e-01
   3.2830000e+03  -1.2283018e-01
   3.2840000e+03  -1.2284579e-01
   3.2850000e+03  -1.2296496e-01
   3.2860000e+03  -1.2309030e-01
   3.2870000e+03  -1.2335927e-01
   3.2880000e+03  -1.2340265e-01
   3.2890000e+03  -1.2345336e-01
   3.2900000e+03  -1.2354967e-01
   3.2910000e+03  -1.2373291e-01
   3.2920000e+03  -1.2382486e-01
   3.2930000e+03  -1.2392830e-01
   3.2940000e+03  -1.2406271e-01
   3.2950000e+03  -1.2417169e-01
   3.2960000e+03  -1.2427584e-01
   3.2970000e+03  -1.2431759e-01
   3.2980000e+03  -1.2438479e-01
   3.2990000e+03  -1.2444831e-01
   3.3000000e+03  -1.2464988e-01
   3.3010000e+03  -1.2475287e-01
   3.3020000e+03  -1.2488629e-01
   3.3030000e+03  -1.2490182e-01
   3.3040000e+03  -1.2503837e-01
   3.3050000e+03  -1.2518594e-01
   3.3060000e+03  -1.2522561e-01
   3.3070000e+03  -1.2529706e-01
   3.3080000e+03  -1.2533915e-01
   3.3090000e+03  -1.2546697e-01
   3.3100000e+03  -1.2560374e-01
   3.3110000e+03  -1.2578940e-01
   3.3120000e+03  -1.2593112e-01
   3.3130000e+03  -1.2597957e-01
   3.3140000e+03  -1.2606862e-01
   3.3150000e+03  -1.2613922e-01
   3.3160000e+03  -1.2616619e-01
   3.3170000e+03  -1.2632362e-01
   3.3180000e+03  -1.2652894e-01
   3.3190000e+03  -1.2665003e-01
   3.3200000e+03  -1.2686411e-01
   3.3210000e+03  -1.2701859e-01
   3.3220000e+03  -1.2710436e-01
   3.3230000e+03  -1.2728984e-01
   3.3240000e+03  -1.2734421e-01
   3.3250000e+03  -1.2742369e-01
   3.3260000e+03  -1.2757346e-01
   3.3270000e+03  -1.2759680e-01
   3.3280000e+03  -1.2774547e-01
   3.3290000e+03  -1.2782522e-01
   3.3300000e+03  -1.2796709e-01
   3.3310000e+03  -1.2809521e-01
   3.3320000e+03  -1.2826725e-01
   3.3330000e+03  -1.2834714e-01
   3.3340000e+03  -1.2843257e-01
   3.3350000e+03  -1.2862421e-01
   3.3360000e+03  -1.2863092e-01
   3.3370000e+03  -1.2898583e-01
   3.3380000e+03  -1.2904298e-01
   3.3390000e+03  -1.2908678e-01
   3.3400000e+03  -1.2923410e-01
   3.3410000e+03  -1.2926373e-01
   3.3420000e+03  -1.2945187e-01
   3.3430000e+03  -1.2954110e-01
   3.3440000e+03  -1.2972122e-01
   3.3450000e+03  -1.2981416e-01
   3.3460000e+03  -1.2987344e-01
   3.3470000e+03  -1.2989002e-01
   3.3480000e+03  -1.3025579e-01
   3.3490000e+03  -1.3033272e-01
   3.3500000e+03  -1.3036326e-01
   3.3510000e+03  -1.3054779e-01
   3.3520000e+03  -1.3064621e-01
   3.3530000e+03  -1.3069935e-01
   3.3540000e+03  -1.3076654e-01
   3.3550000e+03  -1.3093999e-01
   3.3560000e+03  -1.3103900e-01
   3.3570000e+03  -1.3115593e-01
   3.3580000e+03  -1.3121646e-01
   3.3590000e+03  -1.3129137e-01
   3.3600000e+03  -1.3149437e-01
   3.3610000e+03  -1.3162771e-01
   3.3620000e+03  -1.3169376e-01
   3.3630000e+03  -1.3178085e-01
   3.3640000e+03  -1.3189003e-01
   3.3650000e+03  -1.3204403e-01
   3.3660000e+03  -1.3211590e-01
   3.3670000e+03  -1.3242919e-01
   3.3680000e+03  -1.3245765e-01
   3.3690000e+03  -1.3255002e-01
   3.3700000e+03  -1.3273321e-01
   3.3710000e+03  -1.3281142e-01
   3.3720000e+03  -1.3291155e-01
   3.3730000e+03  -1.3310406e-01
   3.3740000e+03  -1.3315710e-01
   3.3750000e+03  -1.3325274e-01
   3.3760000e+03  -1.3334873e-01
   3.3770000e+03  -1.3345503e-01
   3.3780000e+03  -1.3368583e-01
   3.3790000e+03  -1.3374138e-01
   3.3800000e+03  -1.3387814e-01
   3.3810000e+03  -1.3394742e-01
   3.3820000e+03  -1.3413268e-01
   3.3830000e+03  -1.3418575e-01
   3.3840000e+03  -1.3422418e-01
   3.3850000e+03  -1.3441764e-01
   3.3860000e+03  -1.3443346e-01
   3.3870000e+03  -1.3457161e-01
   3.3880000e+03  -1.3481609e-01
   3.3890000e+03  -1.3492411e-01
   3.3900000e+03  -1.3502839e-01
   3.3910000e+03  -1.3519181e-01
   3.3920000e+03  -1.3522790e-01
   3.3930000e+03  -1.3538394e-01
   3.3940000e+03  -1.3550800e-01
   3.3950000e+03  -1.3559277e-01
   3.3960000e+03  -1.3566092e-01
   3.3970000e+03  -1.3567897e-01
   3.3980000e+03  -1.3599592e-01
   3.3990000e+03  -1.3605043e-01
   3.4000000e+03  -1.3628549e-01
   3.4010000e+03  -1.3635342e-01
   3.4020000e+03  -1.3646503e-01
   3.4030000e+03  -1.3663100e-01
   3.4040000e+03  -1.3673286e-01
   3.4050000e+03  -1.3680509e-01
   3.4060000e+03  -1.3688697e-01
   3.4070000e+03  -1.3702887e-01
   3.4080000e+03  -1.3719955e-01
   3.4090000e+03  -1.3726984e-01
   3.4100000e+03  -1.3730237e-01
   3.4110000e+03  -1.3753460e-01
   3.4120000e+03  -1.3757294e-01
   3.4130000e+03  -1.3766992e-01
   3.4140000e+03  -1.3783025e-01
   3.4150000e+03  -1.3805072e-01
   3.4160000e+03  -1.3815160e-01
   3.4170000e+03  -1.3830875e-01
   3.4180000e+03  -1.3832990e-01
   3.4190000e+03  -1.3841961e-01
   3.4200000e+03  -1.3854835e-01
   3.4210000e+03  -1.3875933e-01
   3.4220000e+03  -1.3885391e-01
   3.4230000e+03  -1.3900739e-01
   3.4240000e+03  -1.3906545e-01
   3.4250000e+03  -1.3919065e-01
   3.4260000e+03  -1.3922076e-01
   3.4270000e+03  -1.3933805e-01
   3.4280000e+03  -1.3938398e-01
   3.4290000e+03  -1.3955354e-01
   3.4300000e+03  -1.3966338e-01
   3.4310000e+03  -1.3970898e-01
   3.4320000e+03  -1.3985694e-01
   3.4330000e+03  -1.4000985e-01
   3.4340000e+03  -1.4008152e-01
   3.4350000e+03  -1.4024401e-01
   3.4360000e+03  -1.4040808e-01
   3.4370000e+03  -1.4056001e-01
   3.4380000e+03  -1.4059445e-01
   3.4390000e+03  -1.4065225e-01
   3.4400000e+03  -1.4084766e-01
   3.4410000e+03  -1.4086851e-01
   3.4420000e+03  -1.4106880e-01
   3.4430000e+03  -1.4112810e-01
   3.4440000e+03  -1.4125881e-01
   3.4450000e+03  -1.4142672e-01
   3.4460000e+03  -1.4144016e-01
   3.4470000e+03  -1.4154277e-01
   3.4480000e+03  -1.4158496e-01
   3.4490000e+03  -1.4177594e-01
   3.4500000e+03  -1.4180441e-01
   3.4510000e+03  -1.4206328e-01
   3.4520000e+03  -1.4220646e-01
   3.4530000e+03  -1.4229974e-01
   3.4540000e+03  -1.4255346e-01
   3.4550000e+03  -1.4262965e-01
   3.4560000e+03  -1.4268465e-01
   3.4570000e+03  -1.4292463e-01
   3.4580000e+03  -1.4306510e-01
   3.4590000e+03  -1.4311366e-01
   3.4600000e+03  -1.4317912e-01
   3.4610000e+03  -1.4334847e-01
   3.4620000e+03  -1.4340511e-01
   3.4630000e+03  -1.4347546e-01
   3.4640000e+03  -1.4358738e-01
   3.4650000e+03  -1.4368770e-01
   3.4660000e+03  -1.4383096e-01
   3.4670000e+03  -1.4397702e-01
   3.4680000e+03  -1.4409655e-01
   3.4690000e+03  -1.4415368e-01
   3.4700000e+03  -1.4428151e-01
   3.4710000e+03  -1.4434641e-01
   3.4720000e+03  -1.4448081e-01
   3.4730000e+03  -1.4461333e-01
   3.4740000e+03  -1.4470309e-01
   3.4750000e+03  -1.4495814e-01
   3.4760000e+03  -1.4498985e-01
   3.4770000e+03  -1.4509881e-01
   3.4780000e+03  -1.4513910e-01
   3.4790000e+03  -1.4526519e-01
   3.4800000e+03  -1.4545670e-01
   3.4810000e+03  -1.4550900e-01
   3.4820000e+03  -1.4564482e-01
   3.4830000e+03  -1.4575739e-01
   3.4840000e+03  -1.4588546e-01
   3.4850000e+03  -1.4598960e-01
   3.4860000e+03  -1.4614149e-01
   3.4870000e+03  -1.4625955e-01
   3.4880000e+03  -1.4635737e-01
   3.4890000e+03  -1.4640765e-01
   3.4900000e+03  -1.4643864e-01
   3.4910000e+03  -1.4663461e-01
   3.4920000e+03  -1.4670595e-01
   3.4930000e+03  -1.4677354e-01
   3.4940000e+03  -1.4701639e-01
   3.4950000e+03  -1.4703876e-01
   3.4960000e+03  -1.4716534e-01
   3.4970000e+03  -1.4722231e-01
   3.4980000e+03  -1.4738604e-01
   3.4990000e+03  -1.4746709e-01
   3.5000000e+03  -1.4758720e-01
   3.5010000e+03  -1.4769407e-01
   3.5020000e+03  -1.4784914e-01
   3.5030000e+03  -1.4802753e-01
   3.5040000e+03  -1.4814464e-01
   3.5050000e+03  -1.4825475e-01
   3.5060000e+03  -1.4829476e-01
   3.5070000e+03  -1.4835530e-01
   3.5080000e+03  -1.4851091e-01
   3.5090000e+03  -1.4853558e-01
   3.5100000e+03  -1.4860792e-01
   3.5110000e+03  -1.4874821e-01
   3.5120000e+03  -1.4889578e-01
   3.5130000e+03  -1.4894971e-01
   3.5140000e+03  -1.4909756e-01
   3.5150000e+03  -1.4914996e-01
   3.5160000e+03  -1.4928785e-01
   3.5170000e+03  -1.4939401e-01
   3.5180000e+03  -1.4955027e-01
   3.5190000e+03  -1.4962347e-01
   3.5200000e+03  -1.4977620e-01
   3.5210000e+03  -1.4980800e-01
   3.5220000e+03  -1.4994514e-01
   3.5230000e+03  -1.5000875e-01
   3.5240000e+03  -1.5016577e-01
   3.5250000e+03  -1.5031080e-01
   3.5260000e+03  -1.5040356e-01
   3.5270000e+03  -1.5058449e-01
   3.5280000e+03  -1.5064420e-01
   3.5290000e+03  -1.5070216e-01
   3.5300000e+03  -1.5077921e-01
   3.5310000e+03  -1.5089401e-01
   3.5320000e+03  -1.5110632e-01
   3.5330000e+03  -1.5112050e-01
   3.5340000e+03  -1.5124016e-01
   3.5350000e+03  -1.5126478e-01
   3.5360000e+03  -1.5141345e-01
   3.5370000e+03  -1.5151688e-01
   3.5380000e+03  -1.5161310e-01
   3.5390000e+03  -1.5164686e-01
   3.5400000e+03  -1.5188557e-01
   3.5410000e+03  -1.5196371e-01
   3.5420000e+03  -1.5204016e-01
   3.5430000e+03  -1.5220146e-01
   3.5440000e+03  -1.5226215e-01
   3.5450000e+03  -1.5231825e-01
   3.5460000e+03  -1.5248879e-01
   3.5470000e+03  -1.5251444e-01
   3.5480000e+03  -1.5261013e-01
   3.5490000e+03  -1.5276486e-01
   3.5500000e+03  -1.5291326e-01
   3.5510000e+03  -1.5306337e-01
   3.5520000e+03  -1.5307568e-01
   3.5530000e+03  -1.5327734e-01
   3.5540000e+03  -1.5335937e-01
   3.5550000e+03  -1.5344552e-01
   3.5560000e+03  -1.5358211e-01
   3.5570000e+03  -1.5376645e-01
   3.5580000e+03  -1.5388688e-01
   3.5590000e+03  -1.5414442e-01
   3.5600000e+03  -1.5424234e-01
   3.5610000e+03  -1.5427010e-01
   3.5620000e+03  -1.5434246e-01
   3.5630000e+03  -1.5448474e-01
   3.5640000e+03  -1.5460599e-01
   3.5650000e+03  -1.5466076e-01
   3.5660000e+03  -1.5483636e-01
   3.5670000e+03  -1.5496356e-01
   3.5680000e+03  -1.5512218e-01
   3.5690000e+03  -1.5523245e-01
   3.5700000e+03  -1.5532201e-01
   3.5710000e+03  -1.5545829e-01
   3.5720000e+03  -1.5566363e-01
   3.5730000e+03  -1.5571078e-01
   3.5740000e+03  -1.5582958e-01
   3.5750000e+03  -1.5600691e-01
   3.5760000e+03  -1.5613555e-01
   3.5770000e+03  -1.5631893e-01
   3.5780000e+03  -1.5638947e-01
   3.5790000e+03  -1.5647601e-01
   3.5800000e+03  -1.5659292e-01
   3.5810000e+03  -1.5669901e-01
   3.5820000e+03  -1.5697873e-01
   3.5830000e+03  -1.5713667e-01
   3.5840000e+03  -1.5717187e-01
   3.5850000e+03  -1.5720668e-01
   3.5860000e+03  -1.5744121e-01
   3.5870000e+03  -1.5751861e-01
   3.5880000e+03  -1.5762342e-01
   3.5890000e+03  -1.5770465e-01
   3.5900000e+03  -1.5789529e-01
   3.5910000e+03  -1.5811580e-01
   3.5920000e+03  -1.5822361e-01
   3.5930000e+03  -1.5834113e-01
   3.5940000e+03  -1.5840623e-01
   3.5950000e+03  -1.5860425e-01
   3.5960000e+03  -1.5886015e-01
   3.5970000e+03  -1.5889431e-01
   3.5980000e+03  -1.5909052e-01
   3.5990000e+03  -1.5913651e-01
   3.6000000e+03  -1.5930437e-01
   3.6010000e+03  -1.5941200e-01
   3.6020000e+03  -1.5949212e-01
   3.6030000e+03  -1.5987595e-01
   3.6040000e+03  -1.6003003e-01
   3.6050000e+03  -1.6019266e-01
   3.6060000e+03  -1.6028862e-01
   3.6070000e+03  -1.6049571e-01
   3.6080000e+03  -1.6058940e-01
   3.6090000e+03  -1.6063875e-01
   3.6100000e+03  -1.6066467e-01
   3.6110000e+03  -1.6095357e-01
   3.6120000e+03  -1.6105760e-01
   3.6130000e+03  -1.6116312e-01
   3.6140000e+03  -1.6127647e-01
   3.6150000e+03  -1.6132825e-01
   3.6160000e+03  -1.6148269e-01
   3.6170000e+03  -1.6153436e-01
   3.6180000e+03  -1.6161226e-01
   3.6190000e+03  -1.6172320e-01
   3.6200000e+03  -1.6177064e-01
   3.6210000e+03  -1.6182854e-01
   3.6220000e+03  -1.6191201e-01
   3.6230000e+03  -1.6212709e-01
   3.6240000e+03  -1.6227239e-01
   3.6250000e+03  -1.6234150e-01
   3.6260000e+03  -1.6242842e-01
   3.6270000e+03  -1.6255120e-01
   3.6280000e+03  -1.6259083e-01
   3.6290000e+03  -1.6267212e-01
   3.6300000e+03  -1.6276408e-01
   3.6310000e+03  -1.6291351e-01
   3.6320000e+03  -1.6298427e-01
   3.6330000e+03  -1.6313622e-01
   3.6340000e+03  -1.6314063e-01
   3.6350000e+03  -1.6330725e-01
   3.6360000e+03  -1.6342877e-01
   3.6370000e+03  -1.6345289e-01
   3.6380000e+03  -1.6360599e-01
   3.6390000e+03  -1.6374443e-01
   3.6400000e+03  -1.6380216e-01
   3.6410000e+03  -1.6395657e-01
   3.6420000e+03  -1.6409778e-01
   3.6430000e+03  -1.6419784e-01
   3.6440000e+03  -1.6427883e-01
   3.6450000e+03  -1.6439147e-01
   3.6460000e+03  -1.6450238e-01
   3.6470000e+03  -1.6466311e-01
   3.6480000e+03  -1.6478217e-01
   3.6490000e+03  -1.6491334e-01
   3.6500000e+03  -1.6497762e-01
   3.6510000e+03  -1.6506835e-01
   3.6520000e+03  -1.6513345e-01
   3.6530000e+03  -1.6524866e-01
   3.6540000e+03  -1.6535589e-01
   3.6550000e+03  -1.6541186e-01
   3.6560000e+03  -1.6564866e-01
   3.6570000e+03  -1.6573959e-01
   3.6580000e+03  -1.6596272e-01
   3.6590000e+03  -1.6615158e-01
   3.6600000e+03  -1.6620158e-01
   3.6610000e+03  -1.6644264e-01
   3.6620000e+03  -1.6656276e-01
   3.6630000e+03  -1.6663839e-01
   3.6640000e+03  -1.6682504e-01
   3.6650000e+03  -1.6687966e-01
   3.6660000e+03  -1.6700739e-01
   3.6670000e+03  -1.6721762e-01
   3.6680000e+03  -1.6726084e-01
   3.6690000e+03  -1.6737863e-01
   3.6700000e+03  -1.6752604e-01
   3.6710000e+03  -1.6760945e-01
   3.6720000e+03  -1.6781320e-01
   3.6730000e+03  -1.6793160e-01
   3.6740000e+03  -1.6807626e-01
   3.6750000e+03  -1.6811467e-01
   3.6760000e+03  -1.6822579e-01
   3.6770000e+03  -1.6846502e-01
   3.6780000e+03  -1.6869837e-01
   3.6790000e+03  -1.6876458e-01
   3.6800000e+03  -1.6901656e-01
   3.6810000e+03  -1.6919943e-01
   3.6820000e+03  -1.6927285e-01
   3.6830000e+03  -1.6938419e-01
   3.6840000e+03  -1.6950740e-01
   3.6850000e+03  -1.6956518e-01
   3.6860000e+03  -1.6971086e-01
   3.6870000e+03  -1.6981528e-01
   3.6880000e+03  -1.6990959e-01
   3.6890000e+03  -1.7007996e-01
   3.6900000e+03  -1.7017087e-01
   3.6910000e+03  -1.7026435e-01
   3.6920000e+03  -1.7038745e-01
   3.6930000e+03  -1.7054096e-01
   3.6940000e+03  -1.7055099e-01
   3.6950000e+03  -1.7072699e-01
   3.6960000e+03  -1.7074212e-01
   3.6970000e+03  -1.7081789e-01
   3.6980000e+03  -1.7093033e-01
   3.6990000e+03  -1.7105862e-01
   3.7000000e+03  -1.7120185e-01
   3.7010000e+03  -1.7127984e-01
   3.7020000e+03  -1.7129146e-01
   3.7030000e+03  -1.7157278e-01
   3.7040000e+03  -1.7187590e-01
   3.7050000e+03  -1.7190498e-01
   3.7060000e+03  -1.7212037e-01
   3.7070000e+03  -1.7223007e-01
   3.7080000e+03  -1.7233737e-01
   3.7090000e+03  -1.7250725e-01
   3.7100000e+03  -1.7256425e-01
   3.7110000e+03  -1.7271392e-01
   3.7120000e+03  -1.7287461e-01
   3.7130000e+03  -1.7294108e-01
   3.7140000e+03  -1.7310932e-01
   3.7150000e+03  -1.7320677e-01
   3.7160000e+03  -1.7334462e-01
   3.7170000e+03  -1.7345004e-01
   3.7180000e+03  -1.7356085e-01
   3.7190000e+03  -1.7374953e-01
   3.7200000e+03  -1.7392341e-01
   3.7210000e+03  -1.7401416e-01
   3.7220000e+03  -1.7415312e-01
   3.7230000e+03  -1.7432900e-01
   3.7240000e+03  -1.7438556e-01
   3.7250000e+03  -1.7462869e-01
   3.7260000e+03  -1.7474947e-01
   3.7270000e+03  -1.7488587e-01
   3.7280000e+03  -1.7504809e-01
   3.7290000e+03  -1.7521104e-01
   3.7300000e+03  -1.7530938e-01
   3.7310000e+03  -1.7536682e-01
   3.7320000e+03  -1.7543627e-01
   3.7330000e+03  -1.7558242e-01
   3.7340000e+03  -1.7576498e-01
   3.7350000e+03  -1.7589587e-01
   3.7360000e+03  -1.7602588e-01
   3.7370000e+03  -1.7611058e-01
   3.7380000e+03  -1.7626672e-01
   3.7390000e+03  -1.7635771e-01
   3.7400000e+03  -1.7645733e-01
   3.7410000e+03  -1.7663850e-01
   3.7420000e+03  -1.7677292e-01
   3.7430000e+03  -1.7681962e-01
   3.7440000e+03  -1.7694839e-01
   3.7450000e+03  -1.7707786e-01
   3.7460000e+03  -1.7719796e-01
   3.7470000e+03  -1.7722405e-01
   3.7480000e+03  -1.7730727e-01
   3.7490000e+03  -1.7758829e-01
   3.7500000e+03  -1.7770501e-01
   3.7510000e+03  -1.7773029e-01
   3.7520000e+03  -1.7801867e-01
   3.7530000e+03  -1.7809585e-01
   3.7540000e+03  -1.7813515e-01
   3.7550000e+03  -1.7831530e-01
   3.7560000e+03  -1.7832994e-01
   3.7570000e+03  -1.7845820e-01
   3.7580000e+03  -1.7869435e-01
   3.7590000e+03  -1.7875941e-01
   3.7600000e+03  -1.7897886e-01
   3.7610000e+03  -1.7905286e-01
   3.7620000e+03  -1.7916580e-01
   3.7630000e+03  -1.7935210e-01
   3.7640000e+03  -1.7949534e-01
   3.7650000e+03  -1.7975186e-01
   3.7660000e+03  -1.7985236e-01
   3.7670000e+03  -1.8003785e-01
   3.7680000e+03  -1.8012417e-01
   3.7690000e+03  -1.8029134e-01
   3.7700000e+03  -1.8051543e-01
   3.7710000e+03  -1.8064855e-01
   3.7720000e+03  -1.8070043e-01
   3.7730000e+03  -1.8089541e-01
   3.7740000e+03  -1.8114344e-01
   3.7750000e+03  -1.8126733e-01
   3.7760000e+03  -1.8132426e-01
   3.7770000e+03  -1.8164110e-01
   3.7780000e+03  -1.8181837e-01
   3.7790000e+03  -1.8197780e-01
   3.7800000e+03  -1.8215060e-01
   3.7810000e+03  -1.8219525e-01
   3.7820000e+03  -1.8229290e-01
   3.7830000e+03  -1.8257748e-01
   3.7840000e+03  -1.8270418e-01
   3.7850000e+03  -1.8276788e-01
   3.7860000e+03  -1.8286017e-01
   3.7870000e+03  -1.8309416e-01
   3.7880000e+03  -1.8324985e-01
   3.7890000e+03  -1.8330672e-01
   3.7900000e+03  -1.8345702e-01
   3.7910000e+03  -1.8363059e-01
   3.7920000e+03  -1.8385597e-01
   3.7930000e+03  -1.8392469e-01
   3.7940000e+03  -1.8398653e-01
   3.7950000e+03  -1.8409553e-01
   3.7960000e+03  -1.8415419e-01
   3.7970000e+03  -1.8434607e-01
   3.7980000e+03  -1.8446580e-01
   3.7990000e+03  -1.8463017e-01
   3.8000000e+03  -1.8480820e-01
   3.8010000e+03  -1.8501194e-01
   3.8020000e+03  -1.8504773e-01
   3.8030000e+03  -1.8523507e-01
   3.8040000e+03  -1.8542635e-01
   3.8050000e+03  -1.8563717e-01
   3.8060000e+03  -1.8575003e-01
   3.8070000e+03  -1.8597673e-01
   3.8080000e+03  -1.8613171e-01
   3.8090000e+03  -1.8636095e-01
   3.8100000e+03  -1.8648814e-01
   3.8110000e+03  -1.8656019e-01
   3.8120000e+03  -1.8675262e-01
   3.8130000e+03  -1.8681713e-01
   3.8140000e+03  -1.8698957e-01
   3.8150000e+03  -1.8712186e-01
   3.8160000e+03  -1.8714696e-01
   3.8170000e+03  -1.8743250e-01
   3.8180000e+03  -1.8752078e-01
   3.8190000e+03  -1.8773251e-01
   3.8200000e+03  -1.8776253e-01
   3.8210000e+03  -1.8795115e-01
   3.8220000e+03  -1.8804576e-01
   3.8230000e+03  -1.8820069e-01
   3.8240000e+03  -1.8837451e-01
   3.8250000e+03  -1.8875866e-01
   3.8260000e+03  -1.8880355e-01
   3.8270000e+03  -1.8886632e-01
   3.8280000e+03  -1.8914474e-01
   3.8290000e+03  -1.8929198e-01
   3.8300000e+03  -1.8946961e-01
   3.8310000e+03  -1.8951428e-01
   3.8320000e+03  -1.8962655e-01
   3.8330000e+03  -1.8987371e-01
   3.8340000e+03  -1.8995119e-01
   3.8350000e+03  -1.9004231e-01
   3.8360000e+03  -1.9018520e-01
   3.8370000e+03  -1.9042250e-01
   3.8380000e+03  -1.9054320e-01
   3.8390000e+03  -1.9079443e-01
   3.8400000e+03  -1.9083328e-01
   3.8410000e+03  -1.9101643e-01
   3.8420000e+03  -1.9125377e-01
   3.8430000e+03  -1.9151389e-01
   3.8440000e+03  -1.9168868e-01
   3.8450000e+03  -1.9183036e-01
   3.8460000e+03  -1.9204621e-01
   3.8470000e+03  -1.9211463e-01
   3.8480000e+03  -1.9235757e-01
   3.8490000e+03  -1.9249810e-01
   3.8500000e+03  -1.9259092e-01
   3.8510000e+03  -1.9278165e-01
   3.8520000e+03  -1.9281693e-01
   3.8530000e+03  -1.9305105e-01
   3.8540000e+03  -1.9334686e-01
   3.8550000e+03  -1.9354066e-01
   3.8560000e+03  -1.9367052e-01
   3.8570000e+03  -1.9389652e-01
   3.8580000e+03  -1.9398561e-01
   3.8590000e+03  -1.9406289e-01
   3.8600000e+03  -1.9432959e-01
   3.8610000e+03  -1.9450131e-01
   3.8620000e+03  -1.9458289e-01
   3.8630000e+03  -1.9471608e-01
   3.8640000e+03  -1.9484600e-01
   3.8650000e+03  -1.9510624e-01
   3.8660000e+03  -1.9515949e-01
   3.8670000e+03  -1.9545778e-01
   3.8680000e+03  -1.9567144e-01
   3.8690000e+03  -1.9580990e-01
   3.8700000e+03  -1.9589135e-01
   3.8710000e+03  -1.9606626e-01
   3.8720000e+03  -1.9620094e-01
   3.8730000e+03  -1.9636636e-01
   3.8740000e+03  -1.9658749e-01
   3.8750000e+03  -1.9690537e-01
   3.8760000e+03  -1.9702083e-01
   3.8770000e+03  -1.9723415e-01
   3.8780000e+03  -1.9741530e-01
   3.8790000e+03  -1.9757229e-01
   3.8800000e+03  -1.9767924e-01
   3.8810000e+03  -1.9783360e-01
   3.8820000e+03  -1.9790157e-01
   3.8830000e+03  -1.9820654e-01
   3.8840000e+03  -1.9833817e-01
   3.8850000e+03  -1.9856931e-01
   3.8860000e+03  -1.9878220e-01
   3.8870000e+03  -1.9892626e-01
   3.8880000e+03  -1.9896974e-01
   3.8890000e+03  -1.9904876e-01
   3.8900000e+03  -1.9943600e-01
   3.8910000e+03  -1.9944491e-01
   3.8920000e+03  -1.9960075e-01
   3.8930000e+03  -1.9976719e-01
   3.8940000e+03  -2.0010497e-01
   3.8950000e+03  -2.0015644e-01
   3.8960000e+03  -2.0036438e-01
   3.8970000e+03  -2.0062910e-01
   3.8980000e+03  -2.0073768e-01
   3.8990000e+03  -2.0083405e-01
   3.9000000e+03  -2.0101021e-01
   3.9010000e+03  -2.0129199e-01
   3.9020000e+03  -2.0152035e-01
   3.9030000e+03  -2.0159697e-01
   3.9040000e+03  -2.0174820e-01
   3.9050000e+03  -2.0199592e-01
   3.9060000e+03  -2.0216699e-01
   3.9070000e+03  -2.0229984e-01
   3.9080000e+03  -2.0246573e-01
   3.9090000e+03  -2.0275733e-01
   3.9100000e+03  -2.0277892e-01
   3.9110000e+03  -2.0307817e-01
   3.9120000e+03  -2.0322482e-01
   3.9130000e+03  -2.0330754e-01
   3.9140000e+03  -2.0343711e-01
   3.9150000e+03  -2.0357972e-01
   3.9160000e+03  -2.0378502e-01
   3.9170000e+03  -2.0384099e-01
   3.9180000e+03  -2.0388460e-01
   3.9190000e+03  -2.0402831e-01
   3.9200000e+03  -2.0424698e-01
   3.9210000e+03  -2.0444175e-01
   3.9220000e+03  -2.0447680e-01
   3.9230000e+03  -2.0462677e-01
   3.9240000e+03  -2.0494290e-01
   3.9250000e+03  -2.0496025e-01
   3.9260000e+03  -2.0504565e-01
   3.9270000e+03  -2.0519666e-01
   3.9280000e+03  -2.0553761e-01
   3.9290000e+03  -2.0561620e-01
   3.9300000e+03  -2.0568530e-01
   3.9310000e+03  -2.0597500e-01
   3.9320000e+03  -2.0623121e-01
   3.9330000e+03  -2.0640532e-01
   3.9340000e+03  -2.0660565e-01
   3.9350000e+03  -2.0663992e-01
   3.9360000e+03  -2.0671883e-01
   3.9370000e+03  -2.0693590e-01
   3.9380000e+03  -2.0712007e-01
   3.9390000e+03  -2.0715019e-01
   3.9400000e+03  -2.0744259e-01
   3.9410000e+03  -2.0749661e-01
   3.9420000e+03  -2.0761360e-01
   3.9430000e+03  -2.0774652e-01
   3.9440000e+03  -2.0808465e-01
   3.9450000e+03  -2.0818705e-01
   3.9460000e+03  -2.0834846e-01
   3.9470000e+03  -2.0840528e-01
   3.9480000e+03  -2.0874474e-01
   3.9490000e+03  -2.0898679e-01
   3.9500000e+03  -2.0906912e-01
   3.9510000e+03  -2.0923223e-01
   3.9520000e+03  -2.0930990e-01
   3.9530000e+03  -2.0954760e-01
   3.9540000e+03  -2.0971235e-01
   3.9550000e+03  -2.1000347e-01
   3.9560000e+03  -2.1001668e-01
   3.9570000e+03  -2.1017949e-01
   3.9580000e+03  -2.1038828e-01
   3.9590000e+03  -2.1045623e-01
   3.9600000e+03  -2.1054264e-01
   3.9610000e+03  -2.1076476e-01
   3.9620000e+03  -2.1084044e-01
   3.9630000e+03  -2.1097452e-01
   3.9640000e+03  -2.1110363e-01
   3.9650000e+03  -2.1117886e-01
   3.9660000e+03  -2.1150563e-01
   3.9670000e+03  -2.1161186e-01
   3.9680000e+03  -2.1176429e-01
   3.9690000e+03  -2.1191944e-01
   3.9700000e+03  -2.1218323e-01
   3.9710000e+03  -2.1238718e-01
   3.9720000e+03  -2.1243720e-01
   3.9730000e+03  -2.1256197e-01
   3.9740000e+03  -2.1281034e-01
   3.9750000e+03  -2.1295748e-01
   3.9760000e+03  -2.1302993e-01
   3.9770000e+03  -2.1326648e-01
   3.9780000e+03  -2.1340215e-01
   3.9790000e+03  -2.1365859e-01
   3.9800000e+03  -2.1373553e-01
   3.9810000e+03  -2.1396991e-01
   3.9820000e+03  -2.1405628e-01
   3.9830000e+03  -2.1437774e-01
   3.9840000e+03  -2.1459981e-01
   3.9850000e+03  -2.1472693e-01
   3.9860000e+03  -2.1482054e-01
   3.9870000e+03  -2.1494016e-01
   3.9880000e+03  -2.1507780e-01
   3.9890000e+03  -2.1532510e-01
   3.9900000e+03  -2.1556844e-01
   3.9910000e+03  -2.1579911e-01
   3.9920000e+03  -2.1587969e-01
   3.9930000e+03  -2.1599628e-01
   3.9940000e+03  -2.1612003e-01
   3.9950000e+03  -2.1630165e-01
   3.9960000e+03  -2.1665372e-01
   3.9970000e+03  -2.1674017e-01
   3.9980000e+03  -2.1688503e-01
   3.9990000e+03  -2.1712523e-01
   4.0000000e+03  -2.1730247e-01
   4.0010000e+03  -2.1758466e-01
   4.0020000e+03  -2.1770297e-01
   4.0030000e+03  -2.1777123e-01
   4.0040000e+03  -2.1803575e-01
   4.0050000e+03  -2.1823103e-01
   4.0060000e+03  -2.1841433e-01
   4.0070000e+03  -2.1884429e-01
   4.0080000e+03  -2.1901312e-01
   4.0090000e+03  -2.1912653e-01
   4.0100000e+03  -2.1929799e-01
   4.0110000e+03  -2.1953503e-01
   4.0120000e+03  -2.1970622e-01
   4.0130000e+03  -2.2006108e-01
   4.0140000e+03  -2.2031094e-01
   4.0150000e+03  -2.2051729e-01
   4.0160000e+03  -2.2078031e-01
   4.0170000e+03  -2.2082024e-01
   4.0180000e+03  -2.2121174e-01
   4.0190000e+03  -2.2131937e-01
   4.0200000e+03  -2.2163232e-01
   4.0210000e+03  -2.2167082e-01
   4.0220000e+03  -2.2190554e-01
   4.0230000e+03  -2.2214105e-01
   4.0240000e+03  -2.2230327e-01
   4.0250000e+03  -2.2265985e-01
   4.0260000e+03  -2.2282339e-01
   4.0270000e+03  -2.2318597e-01
   4.0280000e+03  -2.2322896e-01
   4.0290000e+03  -2.2352353e-01
   4.0300000e+03  -2.2389301e-01
   4.0310000e+03  -2.2405732e-01
   4.0320000e+03  -2.2424879e-01
   4.0330000e+03  -2.2436460e-01
   4.0340000e+03  -2.2456764e-01
   4.0350000e+03  -2.2469160e-01
   4.0360000e+03  -2.2491292e-01
   4.0370000e+03  -2.2506813e-01
   4.0380000e+03  -2.2547733e-01
   4.0390000e+03  -2.2563339e-01
   4.0400000e+03  -2.2580905e-01
   4.0410000e+03  -2.2603602e-01
   4.0420000e+03  -2.2623670e-01
   4.0430000e+03  -2.2631135e-01
   4.0440000e+03  -2.2664799e-01
   4.0450000e+03  -2.2697830e-01
   4.0460000e+03  -2.2705959e-01
   4.0470000e+03  -2.2727269e-01
   4.0480000e+03  -2.2737925e-01
   4.0490000e+03  -2.2773618e-01
   4.0500000e+03  -2.2788558e-01
   4.0510000e+03  -2.2806968e-01
   4.0520000e+03  -2.2820305e-01
   4.0530000e+03  -2.2844229e-01
   4.0540000e+03  -2.2851010e-01
   4.0550000e+03  -2.2865961e-01
   4.0560000e+03  -2.2901013e-01
   4.0570000e+03  -2.2913489e-01
   4.0580000e+03  -2.2932201e-01
   4.0590000e+03  -2.2957178e-01
   4.0600000e+03  -2.2982111e-01
   4.0610000e+03  -2.3003084e-01
   4.0620000e+03  -2.3040811e-01
   4.0630000e+03  -2.3062754e-01
   4.0640000e+03  -2.3081163e-01
   4.0650000e+03  -2.3105976e-01
   4.0660000e+03  -2.3154218e-01
   4.0670000e+03  -2.3166325e-01
   4.0680000e+03  -2.3180856e-01
   4.0690000e+03  -2.3190014e-01
   4.0700000e+03  -2.3221480e-01
   4.0710000e+03  -2.3243756e-01
   4.0720000e+03  -2.3281833e-01
   4.0730000e+03  -2.3291801e-01
   4.0740000e+03  -2.3323519e-01
   4.0750000e+03  -2.3324434e-01
   4.0760000e+03  -2.3331014e-01
   4.0770000e+03  -2.3362235e-01
   4.0780000e+03  -2.3380830e-01
   4.0790000e+03  -2.3397630e-01
   4.0800000e+03  -2.3413886e-01
   4.0810000e+03  -2.3428098e-01
   4.0820000e+03  -2.3463387e-01
   4.0830000e+03  -2.3485162e-01
   4.0840000e+03  -2.3500052e-01
   4.0850000e+03  -2.3534189e-01
   4.0860000e+03  -2.3557896e-01
   4.0870000e+03  -2.3566371e-01
   4.0880000e+03  -2.3591352e-01
   4.0890000e+03  -2.3604571e-01
   4.0900000e+03  -2.3637766e-01
   4.0910000e+03  -2.3655127e-01
   4.0920000e+03  -2.3673668e-01
   4.0930000e+03  -2.3685419e-01
   4.0940000e+03  -2.3739768e-01
   4.0950000e+03  -2.3767326e-01
   4.0960000e+03  -2.3784966e-01
   4.0970000e+03  -2.3805409e-01
   4.0980000e+03  -2.3825740e-01
   4.0990000e+03  -2.3840141e-01
   4.1000000e+03  -2.3869203e-01
   4.1010000e+03  -2.3878286e-01
   4.1020000e+03  -2.3900613e-01
   4.1030000e+03  -2.3932104e-01
   4.1040000e+03  -2.3941769e-01
   4.1050000e+03  -2.3977979e-01
   4.1060000e+03  -2.3989367e-01
   4.1070000e+03  -2.4007104e-01
   4.1080000e+03  -2.4019371e-01
   4.1090000e+03  -2.4035530e-01
   4.1100000e+03  -2.4049898e-01
   4.1110000e+03  -2.4081301e-01
   4.1120000e+03  -2.4106390e-01
   4.1130000e+03  -2.4113517e-01
   4.1140000e+03  -2.4140923e-01
   4.1150000e+03  -2.4157283e-01
   4.1160000e+03  -2.4201393e-01
   4.1170000e+03  -2.4234997e-01
   4.1180000e+03  -2.4240470e-01
   4.1190000e+03  -2.4264773e-01
   4.1200000e+03  -2.4283498e-01
   4.1210000e+03  -2.4308759e-01
   4.1220000e+03  -2.4319351e-01
   4.1230000e+03  -2.4326291e-01
   4.1240000e+03  -2.4357155e-01
   4.1250000e+03  -2.4383178e-01
   4.1260000e+03  -2.4397634e-01
   4.1270000e+03  -2.4437548e-01
   4.1280000e+03  -2.4456244e-01
   4.1290000e+03  -2.4490489e-01
   4.1300000e+03  -2.4497875e-01
   4.1310000e+03  -2.4499519e-01
   4.1320000e+03  -2.4534857e-01
   4.1330000e+03  -2.4551264e-01
   4.1340000e+03  -2.4584628e-01
   4.1350000e+03  -2.4600161e-01
   4.1360000e+03  -2.4611060e-01
   4.1370000e+03  -2.4628719e-01
   4.1380000e+03  -2.4643319e-01
   4.1390000e+03  -2.4653862e-01
   4.1400000e+03  -2.4678408e-01
   4.1410000e+03  -2.4708733e-01
   4.1420000e+03  -2.4716289e-01
   4.1430000e+03  -2.4759260e-01
   4.1440000e+03  -2.4769267e-01
   4.1450000e+03  -2.4778768e-01
   4.1460000e+03  -2.4797869e-01
   4.1470000e+03  -2.4811030e-01
   4.1480000e+03  -2.4838556e-01
   4.1490000e+03  -2.4843851e-01
   4.1500000e+03  -2.4858256e-01
   4.1510000e+03  -2.4874662e-01
   4.1520000e+03  -2.4905764e-01
   4.1530000e+03  -2.4919912e-01
   4.1540000e+03  -2.4937266e-01
   4.1550000e+03  -2.4965890e-01
   4.1560000e+03  -2.4973940e-01
   4.1570000e+03  -2.4982985e-01
   4.1580000e+03  -2.4986245e-01
   4.1590000e+03  -2.5006342e-01
   4.1600000e+03  -2.5026497e-01
   4.1610000e+03  -2.5037510e-01
   4.1620000e+03  -2.5073949e-01
   4.1630000e+03  -2.5101241e-01
   4.1640000e+03  -2.5114912e-01
   4.1650000e+03  -2.5134567e-01
   4.1660000e+03  -2.5146139e-01
   4.1670000e+03  -2.5162446e-01
   4.1680000e+03  -2.5185583e-01
   4.1690000e+03  -2.5201410e-01
   4.1700000e+03  -2.5222012e-01
   4.1710000e+03  -2.5228657e-01
   4.1720000e+03  -2.5283964e-01
   4.1730000e+03  -2.5293718e-01
   4.1740000e+03  -2.5303115e-01
   4.1750000e+03  -2.5323831e-01
   4.1760000e+03  -2.5340297e-01
   4.1770000e+03  -2.5358679e-01
   4.1780000e+03  -2.5384790e-01
   4.1790000e+03  -2.5424121e-01
   4.1800000e+03  -2.5445560e-01
   4.1810000e+03  -2.5480806e-01
   4.1820000e+03  -2.5493794e-01
   4.1830000e+03  -2.5518125e-01
   4.1840000e+03  -2.5535593e-01
   4.1850000e+03  -2.5555900e-01
   4.1860000e+03  -2.5567681e-01
   4.1870000e+03  -2.5580806e-01
   4.1880000e+03  -2.5610712e-01
   4.1890000e+03  -2.5622398e-01
   4.1900000e+03  -2.5643297e-01
   4.1910000e+03  -2.5668727e-01
   4.1920000e+03  -2.5685695e-01
   4.1930000e+03  -2.5695842e-01
   4.1940000e+03  -2.5706112e-01
   4.1950000e+03  -2.5715317e-01
   4.1960000e+03  -2.5730335e-01
   4.1970000e+03  -2.5753090e-01
   4.1980000e+03  -2.5770946e-01
   4.1990000e+03  -2.5798937e-01
   4.2000000e+03  -2.5813217e-01
   4.2010000e+03  -2.5819565e-01
   4.2020000e+03  -2.5853397e-01
   4.2030000e+03  -2.5870034e-01
   4.2040000e+03  -2.5899995e-01
   4.2050000e+03  -2.5919086e-01
   4.2060000e+03  -2.5934751e-01
   4.2070000e+03  -2.5956487e-01
   4.2080000e+03  -2.5989019e-01
   4.2090000e+03  -2.6005022e-01
   4.2100000e+03  -2.6026054e-01
   4.2110000e+03  -2.6036025e-01
   4.2120000e+03  -2.6046448e-01
   4.2130000e+03  -2.6061518e-01
   4.2140000e+03  -2.6090194e-01
   4.2150000e+03  -2.6114524e-01
   4.2160000e+03  -2.6120660e-01
   4.2170000e+03  -2.6142954e-01
   4.2180000e+03  -2.6163929e-01
   4.2190000e+03  -2.6199979e-01
   4.2200000e+03  -2.6222413e-01
   4.2210000e+03  -2.6262787e-01
   4.2220000e+03  -2.6271412e-01
   4.2230000e+03  -2.6280320e-01
   4.2240000e+03  -2.6312356e-01
   4.2250000e+03  -2.6324928e-01
   4.2260000e+03  -2.6329450e-01
   4.2270000e+03  -2.6372167e-01
   4.2280000e+03  -2.6389152e-01
   4.2290000e+03  -2.6422219e-01
   4.2300000e+03  -2.6449763e-01
   4.2310000e+03  -2.6478563e-01
   4.2320000e+03  -2.6507236e-01
   4.2330000e+03  -2.6528344e-01
   4.2340000e+03  -2.6536718e-01
   4.2350000e+03  -2.6575103e-01
   4.2360000e+03  -2.6604700e-01
   4.2370000e+03  -2.6625602e-01
   4.2380000e+03  -2.6649714e-01
   4.2390000e+03  -2.6681450e-01
   4.2400000e+03  -2.6695312e-01
   4.2410000e+03  -2.6701219e-01
   4.2420000e+03  -2.6742228e-01
   4.2430000e+03  -2.6755422e-01
   4.2440000e+03  -2.6769392e-01
   4.2450000e+03  -2.6784351e-01
   4.2460000e+03  -2.6805496e-01
   4.2470000e+03  -2.6822538e-01
   4.2480000e+03  -2.6863946e-01
   4.2490000e+03  -2.6869934e-01
   4.2500000e+03  -2.6893801e-01
   4.2510000e+03  -2.6915419e-01
   4.2520000e+03  -2.6942594e-01
   4.2530000e+03  -2.6953535e-01
   4.2540000e+03  -2.6983443e-01
   4.2550000e+03  -2.7005943e-01
   4.2560000e+03  -2.7039299e-01
   4.2570000e+03  -2.7051642e-01
   4.2580000e+03  -2.7072746e-01
   4.2590000e+03  -2.7086841e-01
   4.2600000e+03  -2.7105588e-01
   4.2610000e+03  -2.7174365e-01
   4.2620000e+03  -2.7198078e-01
   4.2630000e+03  -2.7227019e-01
   4.2640000e+03  -2.7237617e-01
   4.2650000e+03  -2.7268474e-01
   4.2660000e+03  -2.7283905e-01
   4.2670000e+03  -2.7318419e-01
   4.2680000e+03  -2.7342445e-01
   4.2690000e+03  -2.7357709e-01
   4.2700000e+03  -2.7374418e-01
   4.2710000e+03  -2.7381554e-01
   4.2720000e+03  -2.7391266e-01
   4.2730000e+03  -2.7402426e-01
   4.2740000e+03  -2.7425323e-01
   4.2750000e+03  -2.7463518e-01
   4.2760000e+03  -2.7471741e-01
   4.2770000e+03  -2.7489408e-01
   4.2780000e+03  -2.7512429e-01
   4.2790000e+03  -2.7553173e-01
   4.2800000e+03  -2.7581233e-01
   4.2810000e+03  -2.7603909e-01
   4.2820000e+03  -2.7627969e-01
   4.2830000e+03  -2.7630919e-01
   4.2840000e+03  -2.7675199e-01
   4.2850000e+03  -2.7690413e-01
   4.2860000e+03  -2.7724981e-01
   4.2870000e+03  -2.7740658e-01
   4.2880000e+03  -2.7761248e-01
   4.2890000e+03  -2.7791759e-01
   4.2900000e+03  -2.7821388e-01
   4.2910000e+03  -2.7827054e-01
   4.2920000e+03  -2.7889283e-01
   4.2930000e+03  -2.7897825e-01
   4.2940000e+03  -2.7939463e-01
   4.2950000e+03  -2.7961504e-01
   4.2960000e+03  -2.7996641e-01
   4.2970000e+03  -2.8004888e-01
   4.2980000e+03  -2.8034984e-01
   4.2990000e+03  -2.8052898e-01
   4.3000000e+03  -2.8063427e-01
   4.3010000e+03  -2.8081509e-01
   4.3020000e+03  -2.8103282e-01
   4.3030000e+03  -2.8111791e-01
   4.3040000e+03  -2.8140621e-01
   4.3050000e+03  -2.8183563e-01
   4.3060000e+03  -2.8192716e-01
   4.3070000e+03  -2.8213866e-01
   4.3080000e+03  -2.8272674e-01
   4.3090000e+03  -2.8305009e-01
   4.3100000e+03  -2.8325094e-01
   4.3110000e+03  -2.8351109e-01
   4.3120000e+03  -2.8380799e-01
   4.3130000e+03  -2.8399802e-01
   4.3140000e+03  -2.8424043e-01
   4.3150000e+03  -2.8447993e-01
   4.3160000e+03  -2.8497077e-01
   4.3170000e+03  -2.8522277e-01
   4.3180000e+03  -2.8577846e-01
   4.3190000e+03  -2.8623139e-01
   4.3200000e+03  -2.8641250e-01
   4.3210000e+03  -2.8658587e-01
   4.3220000e+03  -2.8669460e-01
   4.3230000e+03  -2.8694224e-01
   4.3240000e+03  -2.8722775e-01
   4.3250000e+03  -2.8771947e-01
   4.3260000e+03  -2.8804883e-01
   4.3270000e+03  -2.8812565e-01
   4.3280000e+03  -2.8847850e-01
   4.3290000e+03  -2.8900392e-01
   4.3300000e+03  -2.8920698e-01
   4.3310000e+03  -2.8944467e-01
   4.3320000e+03  -2.8973230e-01
   4.3330000e+03  -2.8999841e-01
   4.3340000e+03  -2.9029731e-01
   4.3350000e+03  -2.9056649e-01
   4.3360000e+03  -2.9096742e-01
   4.3370000e+03  -2.9136642e-01
   4.3380000e+03  -2.9171331e-01
   4.3390000e+03  -2.9205988e-01
   4.3400000e+03  -2.9227296e-01
   4.3410000e+03  -2.9261691e-01
   4.3420000e+03  -2.9327375e-01
   4.3430000e+03  -2.9344125e-01
   4.3440000e+03  -2.9370304e-01
   4.3450000e+03  -2.9405729e-01
   4.3460000e+03  -2.9411128e-01
   4.3470000e+03  -2.9414095e-01
   4.3480000e+03  -2.9480739e-01
   4.3490000e+03  -2.9493432e-01
   4.3500000e+03  -2.9513635e-01
   4.3510000e+03  -2.9545315e-01
   4.3520000e+03  -2.9562225e-01
   4.3530000e+03  -2.9610261e-01
   4.3540000e+03  -2.9631531e-01
   4.3550000e+03  -2.9666143e-01
   4.3560000e+03  -2.9701344e-01
   4.3570000e+03  -2.9777208e-01
   4.3580000e+03  -2.9802635e-01
   4.3590000e+03  -2.9825981e-01
   4.3600000e+03  -2.9843431e-01
   4.3610000e+03  -2.9872283e-01
   4.3620000e+03  -2.9904724e-01
   4.3630000e+03  -2.9923500e-01
   4.3640000e+03  -2.9950840e-01
   4.3650000e+03  -2.9959074e-01
   4.3660000e+03  -2.9999827e-01
   4.3670000e+03  -3.0024458e-01
   4.3680000e+03  -3.0060214e-01
   4.3690000e+03  -3.0060479e-01
   4.3700000e+03  -3.0136293e-01
   4.3710000e+03  -3.0223888e-01
   4.3720000e+03  -3.0237618e-01
   4.3730000e+03  -3.0264897e-01
   4.3740000e+03  -3.0315538e-01
   4.3750000e+03  -3.0345742e-01
   4.3760000e+03  -3.0357213e-01
   4.3770000e+03  -3.0398720e-01
   4.3780000e+03  -3.0467050e-01
   4.3790000e+03  -3.0482685e-01
   4.3800000e+03  -3.0506801e-01
   4.3810000e+03  -3.0540685e-01
   4.3820000e+03  -3.0579519e-01
   4.3830000e+03  -3.0603056e-01
   4.3840000e+03  -3.0630954e-01
   4.3850000e+03  -3.0646785e-01
   4.3860000e+03  -3.0686557e-01
   4.3870000e+03  -3.0714654e-01
   4.3880000e+03  -3.0780606e-01
   4.3890000e+03  -3.0805271e-01
   4.3900000e+03  -3.0826881e-01
   4.3910000e+03  -3.0870619e-01
   4.3920000e+03  -3.0910507e-01
   4.3930000e+03  -3.0929054e-01
   4.3940000e+03  -3.0962539e-01
   4.3950000e+03  -3.0976290e-01
   4.3960000e+03  -3.1005270e-01
   4.3970000e+03  -3.1029376e-01
   4.3980000e+03  -3.1062825e-01
   4.3990000e+03  -3.1112664e-01
   4.4000000e+03  -3.1138392e-01
   4.4010000e+03  -3.1199840e-01
   4.4020000e+03  -3.1227568e-01
   4.4030000e+03  -3.1277063e-01
   4.4040000e+03  -3.1320374e-01
   4.4050000e+03  -3.1346200e-01
   4.4060000e+03  -3.1366022e-01
   4.4070000e+03  -3.1418716e-01
   4.4080000e+03  -3.1438729e-01
   4.4090000e+03  -3.1462585e-01
   4.4100000e+03  -3.1480662e-01
   4.4110000e+03  -3.1518365e-01
   4.4120000e+03  -3.1539777e-01
   4.4130000e+03  -3.1574855e-01
   4.4140000e+03  -3.1626728e-01
   4.4150000e+03  -3.1657601e-01
   4.4160000e+03  -3.1676012e-01
   4.4170000e+03  -3.1708968e-01
   4.4180000e+03  -3.1721264e-01
   4.4190000e+03  -3.1766450e-01
   4.4200000e+03  -3.1771415e-01
   4.4210000e+03  -3.1781415e-01
   4.4220000e+03  -3.1805317e-01
   4.4230000e+03  -3.1834530e-01
   4.4240000e+03  -3.1866705e-01
   4.4250000e+03  -3.1887388e-01
   4.4260000e+03  -3.1927964e-01
   4.4270000e+03  -3.1950187e-01
   4.4280000e+03  -3.1982024e-01
   4.4290000e+03  -3.2020351e-01
   4.4300000e+03  -3.2047671e-01
   4.4310000e+03  -3.2064009e-01
   4.4320000e+03  -3.2135671e-01
   4.4330000e+03  -3.2180017e-01
   4.4340000e+03  -3.2188472e-01
   4.4350000e+03  -3.2232003e-01
   4.4360000e+03  -3.2236565e-01
   4.4370000e+03  -3.2247734e-01
   4.4380000e+03  -3.2274126e-01
   4.4390000e+03  -3.2298121e-01
   4.4400000e+03  -3.2367595e-01
   4.4410000e+03  -3.2415438e-01
   4.4420000e+03  -3.2470680e-01
   4.4430000e+03  -3.2476757e-01
   4.4440000e+03  -3.2547214e-01
   4.4450000e+03  -3.2597354e-01
   4.4460000e+03  -3.2620700e-01
   4.4470000e+03  -3.2667331e-01
   4.4480000e+03  -3.2689796e-01
   4.4490000e+03  -3.2736322e-01
   4.4500000e+03  -3.2798742e-01
   4.4510000e+03  -3.2826342e-01
   4.4520000e+03  -3.2851719e-01
   4.4530000e+03  -3.2893195e-01
   4.4540000e+03  -3.2923551e-01
   4.4550000e+03  -3.2946364e-01
   4.4560000e+03  -3.3025904e-01
   4.4570000e+03  -3.3080582e-01
   4.4580000e+03  -3.3132820e-01
   4.4590000e+03  -3.3143149e-01
   4.4600000e+03  -3.3233713e-01
   4.4610000e+03  -3.3252671e-01
   4.4620000e+03  -3.3272099e-01
   4.4630000e+03  -3.3310585e-01
   4.4640000e+03  -3.3322536e-01
   4.4650000e+03  -3.3383602e-01
   4.4660000e+03  -3.3389093e-01
   4.4670000e+03  -3.3435736e-01
   4.4680000e+03  -3.3462391e-01
   4.4690000e+03  -3.3511753e-01
   4.4700000e+03  -3.3557306e-01
   4.4710000e+03  -3.3616349e-01
   4.4720000e+03  -3.3663880e-01
   4.4730000e+03  -3.3714579e-01
   4.4740000e+03  -3.3731190e-01
   4.4750000e+03  -3.3773592e-01
   4.4760000e+03  -3.3796733e-01
   4.4770000e+03  -3.3826106e-01
   4.4780000e+03  -3.3845148e-01
   4.4790000e+03  -3.3876979e-01
   4.4800000e+03  -3.3914286e-01
   4.4810000e+03  -3.3943341e-01
   4.4820000e+03  -3.3989356e-01
   4.4830000e+03  -3.3998564e-01
   4.4840000e+03  -3.4034683e-01
   4.4850000e+03  -3.4066256e-01
   4.4860000e+03  -3.4129384e-01
   4.4870000e+03  -3.4183682e-01
   4.4880000e+03  -3.4220493e-01
   4.4890000e+03  -3.4244367e-01
   4.4900000e+03  -3.4262029e-01
   4.4910000e+03  -3.4308772e-01
   4.4920000e+03  -3.4334463e-01
   4.4930000e+03  -3.4401229e-01
   4.4940000e+03  -3.4446475e-01
   4.4950000e+03  -3.4459688e-01
   4.4960000e+03  -3.4504396e-01
   4.4970000e+03  -3.4534580e-01
   4.4980000e+03  -3.4597229e-01
   4.4990000e+03  -3.4657704e-01
   4.5000000e+03  -3.4775146e-01
   4.5010000e+03  -3.4817619e-01
   4.5020000e+03  -3.4934566e-01
   4.5030000e+03  -3.4961294e-01
   4.5040000e+03  -3.5000016e-01
   4.5050000e+03  -3.5021921e-01
   4.5060000e+03  -3.5079596e-01
   4.5070000e+03  -3.5175785e-01
   4.5080000e+03  -3.5181288e-01
   4.5090000e+03  -3.5201229e-01
   4.5100000e+03  -3.5217485e-01
   4.5110000e+03  -3.5231095e-01
   4.5120000e+03  -3.5291504e-01
   4.5130000e+03  -3.5347019e-01
   4.5140000e+03  -3.5361346e-01
   4.5150000e+03  -3.5387462e-01
   4.5160000e+03  -3.5399752e-01
   4.5170000e+03  -3.5434742e-01
   4.5180000e+03  -3.5439000e-01
   4.5190000e+03  -3.5473743e-01
   4.5200000e+03  -3.5548720e-01
   4.5210000e+03  -3.5580634e-01
   4.5220000e+03  -3.5627575e-01
   4.5230000e+03  -3.5672681e-01
   4.5240000e+03  -3.5691139e-01
   4.5250000e+03  -3.5822603e-01
   4.5260000e+03  -3.5850189e-01
   4.5270000e+03  -3.5918608e-01
   4.5280000e+03  -3.5940091e-01
   4.5290000e+03  -3.5955015e-01
   4.5300000e+03  -3.6014623e-01
   4.5310000e+03  -3.6064706e-01
   4.5320000e+03  -3.6116296e-01
   4.5330000e+03  -3.6141577e-01
   4.5340000e+03  -3.6158107e-01
   4.5350000e+03  -3.6184583e-01
   4.5360000e+03  -3.6209705e-01
   4.5370000e+03  -3.6266577e-01
   4.5380000e+03  -3.6313567e-01
   4.5390000e+03  -3.6337226e-01
   4.5400000e+03  -3.6397070e-01
   4.5410000e+03  -3.6438049e-01
   4.5420000e+03  -3.6453585e-01
   4.5430000e+03  -3.6467518e-01
   4.5440000e+03  -3.6511372e-01
   4.5450000e+03  -3.6585928e-01
   4.5460000e+03  -3.6634928e-01
   4.5470000e+03  -3.6701538e-01
   4.5480000e+03  -3.6791366e-01
   4.5490000e+03  -3.6813062e-01
   4.5500000e+03  -3.6880208e-01
   4.5510000e+03  -3.6935924e-01
   4.5520000e+03  -3.6995289e-01
   4.5530000e+03  -3.7012765e-01
   4.5540000e+03  -3.7035497e-01
   4.5550000e+03  -3.7082063e-01
   4.5560000e+03  -3.7120785e-01
   4.5570000e+03  -3.7139417e-01
   4.5580000e+03  -3.7157283e-01
   4.5590000e+03  -3.7232918e-01
   4.5600000e+03  -3.7312567e-01
   4.5610000e+03  -3.7340936e-01
   4.5620000e+03  -3.7361706e-01
   4.5630000e+03  -3.7416588e-01
   4.5640000e+03  -3.7439492e-01
   4.5650000e+03  -3.7472397e-01
   4.5660000e+03  -3.7475866e-01
   4.5670000e+03  -3.7497638e-01
   4.5680000e+03  -3.7562203e-01
   4.5690000e+03  -3.7612176e-01
   4.5700000e+03  -3.7632465e-01
   4.5710000e+03  -3.7644074e-01
   4.5720000e+03  -3.7705586e-01
   4.5730000e+03  -3.7732012e-01
   4.5740000e+03  -3.7774535e-01
   4.5750000e+03  -3.7792129e-01
   4.5760000e+03  -3.7837784e-01
   4.5770000e+03  -3.7847855e-01
   4.5780000e+03  -3.7908507e-01
   4.5790000e+03  -3.7921150e-01
   4.5800000e+03  -3.7946530e-01
   4.5810000e+03  -3.7978155e-01
   4.5820000e+03  -3.8002531e-01
   4.5830000e+03  -3.8034337e-01
   4.5840000e+03  -3.8056074e-01
   4.5850000e+03  -3.8074846e-01
   4.5860000e+03  -3.8096565e-01
   4.5870000e+03  -3.8134630e-01
   4.5880000e+03  -3.8174672e-01
   4.5890000e+03  -3.8201129e-01
   4.5900000e+03  -3.8239304e-01
   4.5910000e+03  -3.8338472e-01
   4.5920000e+03  -3.8438278e-01
   4.5930000e+03  -3.8484138e-01
   4.5940000e+03  -3.8543601e-01
   4.5950000e+03  -3.8592144e-01
   4.5960000e+03  -3.8642702e-01
   4.5970000e+03  -3.8651809e-01
   4.5980000e+03  -3.8716659e-01
   4.5990000e+03  -3.8771922e-01
   4.6000000e+03  -3.8880756e-01
   4.6010000e+03  -3.8906097e-01
   4.6020000e+03  -3.8915743e-01
   4.6030000e+03  -3.8928157e-01
   4.6040000e+03  -3.8946633e-01
   4.6050000e+03  -3.9112075e-01
   4.6060000e+03  -3.9117801e-01
   4.6070000e+03  -3.9249140e-01
   4.6080000e+03  -3.9259636e-01
   4.6090000e+03  -3.9314120e-01
   4.6100000e+03  -3.9384173e-01
   4.6110000e+03  -3.9440837e-01
   4.6120000e+03  -3.9492066e-01
   4.6130000e+03  -3.9527703e-01
   4.6140000e+03  -3.9604711e-01
   4.6150000e+03  -3.9724165e-01
   4.6160000e+03  -3.9770433e-01
   4.6170000e+03  -3.9789994e-01
   4.6180000e+03  -3.9813505e-01
   4.6190000e+03  -3.9860494e-01
   4.6200000e+03  -3.9908110e-01
   4.6210000e+03  -3.9960172e-01
   4.6220000e+03  -3.9989330e-01
   4.6230000e+03  -4.0023232e-01
   4.6240000e+03  -4.0107153e-01
   4.6250000e+03  -4.0150356e-01
   4.6260000e+03  -4.0255649e-01
   4.6270000e+03  -4.0275526e-01
   4.6280000e+03  -4.0403180e-01
   4.6290000e+03  -4.0437858e-01
   4.6300000e+03  -4.0467008e-01
   4.6310000e+03  -4.0488692e-01
   4.6320000e+03  -4.0578975e-01
   4.6330000e+03  -4.0606142e-01
   4.6340000e+03  -4.0709506e-01
   4.6350000e+03  -4.0733827e-01
   4.6360000e+03  -4.0756616e-01
   4.6370000e+03  -4.0761339e-01
   4.6380000e+03  -4.0790403e-01
   4.6390000e+03  -4.0840923e-01
   4.6400000e+03  -4.0853418e-01
   4.6410000e+03  -4.0878211e-01
   4.6420000e+03  -4.0959165e-01
   4.6430000e+03  -4.1017652e-01
   4.6440000e+03  -4.1028140e-01
   4.6450000e+03  -4.1046743e-01
   4.6460000e+03  -4.1070690e-01
   4.6470000e+03  -4.1166149e-01
   4.6480000e+03  -4.1225145e-01
   4.6490000e+03  -4.1244789e-01
   4.6500000e+03  -4.1343525e-01
   4.6510000e+03  -4.1527689e-01
   4.6520000e+03  -4.1608537e-01
   4.6530000e+03  -4.1628451e-01
   4.6540000e+03  -4.1665334e-01
   4.6550000e+03  -4.1705210e-01
   4.6560000e+03  -4.1745566e-01
   4.6570000e+03  -4.1802253e-01
   4.6580000e+03  -4.1910466e-01
   4.6590000e+03  -4.1996903e-01
   4.6600000e+03  -4.2106994e-01
   4.6610000e+03  -4.2191687e-01
   4.6620000e+03  -4.2264442e-01
   4.6630000e+03  -4.2495720e-01
   4.6640000e+03  -4.2610396e-01
   4.6650000e+03  -4.2679081e-01
   4.6660000e+03  -4.2793510e-01
   4.6670000e+03  -4.3004089e-01
   4.6680000e+03  -4.3068494e-01
   4.6690000e+03  -4.3161243e-01
   4.6700000e+03  -4.3263024e-01
   4.6710000e+03  -4.3292115e-01
   4.6720000e+03  -4.3379664e-01
   4.6730000e+03  -4.3404168e-01
   4.6740000e+03  -4.3506444e-01
   4.6750000e+03  -4.3539781e-01
   4.6760000e+03  -4.3623200e-01
   4.6770000e+03  -4.3706787e-01
   4.6780000e+03  -4.3766131e-01
   4.6790000e+03  -4.3805231e-01
   4.6800000e+03  -4.3932135e-01
   4.6810000e+03  -4.4067439e-01
   4.6820000e+03  -4.4097598e-01
   4.6830000e+03  -4.4128635e-01
   4.6840000e+03  -4.4140284e-01
   4.6850000e+03  -4.4178250e-01
   4.6860000e+03  -4.4231378e-01
   4.6870000e+03  -4.4283067e-01
   4.6880000e+03  -4.4333200e-01
   4.6890000e+03  -4.4379869e-01
   4.6900000e+03  -4.4383818e-01
   4.6910000e+03  -4.4562998e-01
   4.6920000e+03  -4.4578237e-01
   4.6930000e+03  -4.4612063e-01
   4.6940000e+03  -4.4652569e-01
   4.6950000e+03  -4.4719629e-01
   4.6960000e+03  -4.4787955e-01
   4.6970000e+03  -4.4815276e-01
   4.6980000e+03  -4.4868167e-01
   4.6990000e+03  -4.4958879e-01
   4.7000000e+03  -4.5043475e-01
   4.7010000e+03  -4.5170646e-01
   4.7020000e+03  -4.5236639e-01
   4.7030000e+03  -4.5295256e-01
   4.7040000e+03  -4.5310896e-01
   4.7050000e+03  -4.5328835e-01
   4.7060000e+03  -4.5336374e-01
   4.7070000e+03  -4.5422035e-01
   4.7080000e+03  -4.5428420e-01
   4.7090000e+03  -4.5484095e-01
   4.7100000e+03  -4.5594180e-01
   4.7110000e+03  -4.5733895e-01
   4.7120000e+03  -4.5789396e-01
   4.7130000e+03  -4.5836038e-01
   4.7140000e+03  -4.5857272e-01
   4.7150000e+03  -4.5958938e-01
   4.7160000e+03  -4.5968577e-01
   4.7170000e+03  -4.6045188e-01
   4.7180000e+03  -4.6182159e-01
   4.7190000e+03  -4.6191476e-01
   4.7200000e+03  -4.6231528e-01
   4.7210000e+03  -4.6237957e-01
   4.7220000e+03  -4.6396152e-01
   4.7230000e+03  -4.6620248e-01
   4.7240000e+03  -4.6675831e-01
   4.7250000e+03  -4.6697175e-01
   4.7260000e+03  -4.6797932e-01
   4.7270000e+03  -4.7051155e-01
   4.7280000e+03  -4.7126391e-01
   4.7290000e+03  -4.7279047e-01
   4.7300000e+03  -4.7385481e-01
   4.7310000e+03  -4.7423187e-01
   4.7320000e+03  -4.7506480e-01
   4.7330000e+03  -4.7519670e-01
   4.7340000e+03  -4.7559302e-01
   4.7350000e+03  -4.7643822e-01
   4.7360000e+03  -4.7680497e-01
   4.7370000e+03  -4.7810118e-01
   4.7380000e+03  -4.7837702e-01
   4.7390000e+03  -4.7844921e-01
   4.7400000e+03  -4.7876700e-01
   4.7410000e+03  -4.8055307e-01
   4.7420000e+03  -4.8407369e-01
   4.7430000e+03  -4.8457299e-01
   4.7440000e+03  -4.8608367e-01
   4.7450000e+03  -4.8645428e-01
   4.7460000e+03  -4.8777583e-01
   4.7470000e+03  -4.8782086e-01
   4.7480000e+03  -4.8808049e-01
   4.7490000e+03  -4.8843840e-01
   4.7500000e+03  -4.8857753e-01
   4.7510000e+03  -4.9056436e-01
   4.7520000e+03  -4.9089984e-01
   4.7530000e+03  -4.9182823e-01
   4.7540000e+03  -4.9208985e-01
   4.7550000e+03  -4.9265029e-01
   4.7560000e+03  -4.9317281e-01
   4.7570000e+03  -4.9424618e-01
   4.7580000e+03  -4.9681688e-01
   4.7590000e+03  -4.9839003e-01
   4.7600000e+03  -4.9953519e-01
   4.7610000e+03  -4.9964394e-01
   4.7620000e+03  -4.9967121e-01
   4.7630000e+03  -4.9998503e-01
   4.7640000e+03  -5.0086589e-01
   4.7650000e+03  -5.0254593e-01
   4.7660000e+03  -5.0379659e-01
   4.7670000e+03  -5.0479128e-01
   4.7680000e+03  -5.0542064e-01
   4.7690000e+03  -5.0598391e-01
   4.7700000e+03  -5.0672436e-01
   4.7710000e+03  -5.0905518e-01
   4.7720000e+03  -5.1025493e-01
   4.7730000e+03  -5.1045325e-01
   4.7740000e+03  -5.1100142e-01
   4.7750000e+03  -5.1228653e-01
   4.7760000e+03  -5.1403645e-01
   4.7770000e+03  -5.1404689e-01
   4.7780000e+03  -5.1512167e-01
   4.7790000e+03  -5.1579214e-01
   4.7800000e+03  -5.1600206e-01
   4.7810000e+03  -5.1670707e-01
   4.7820000e+03  -5.1748170e-01
   4.7830000e+03  -5.1791131e-01
   4.7840000e+03  -5.1935385e-01
   4.7850000e+03  -5.1957052e-01
   4.7860000e+03  -5.1962731e-01
   4.7870000e+03  -5.2042836e-01
   4.7880000e+03  -5.2359491e-01
   4.7890000e+03  -5.2399757e-01
   4.7900000e+03  -5.2540451e-01
   4.7910000e+03  -5.2795062e-01
   4.7920000e+03  -5.2817885e-01
   4.7930000e+03  -5.2887646e-01
   4.7940000e+03  -5.2991851e-01
   4.7950000e+03  -5.3070223e-01
   4.7960000e+03  -5.3147492e-01
   4.7970000e+03  -5.3231568e-01
   4.7980000e+03  -5.3464555e-01
   4.7990000e+03  -5.3786069e-01
   4.8000000e+03  -5.3949777e-01
   4.8010000e+03  -5.4221795e-01
   4.8020000e+03  -5.4230657e-01
   4.8030000e+03  -5.4427721e-01
   4.8040000e+03  -5.4519407e-01
   4.8050000e+03  -5.4693255e-01
   4.8060000e+03  -5.4735092e-01
   4.8070000e+03  -5.4797607e-01
   4.8080000e+03  -5.4857662e-01
   4.8090000e+03  -5.4897661e-01
   4.8100000e+03  -5.5027436e-01
   4.8110000e+03  -5.5047066e-01
   4.8120000e+03  -5.5118841e-01
   4.8130000e+03  -5.5478340e-01
   4.8140000e+03  -5.5507766e-01
   4.8150000e+03  -5.5552934e-01
   4.8160000e+03  -5.5639836e-01
   4.8170000e+03  -5.5645242e-01
   4.8180000e+03  -5.5841780e-01
   4.8190000e+03  -5.5905884e-01
   4.8200000e+03  -5.6014376e-01
   4.8210000e+03  -5.6086427e-01
   4.8220000e+03  -5.6225232e-01
   4.8230000e+03  -5.6340349e-01
   4.8240000e+03  -5.6483984e-01
   4.8250000e+03  -5.6657152e-01
   4.8260000e+03  -5.6663852e-01
   4.8270000e+03  -5.6806640e-01
   4.8280000e+03  -5.6810674e-01
   4.8290000e+03  -5.6910925e-01
   4.8300000e+03  -5.6960877e-01
   4.8310000e+03  -5.6991518e-01
   4.8320000e+03  -5.7210497e-01
   4.8330000e+03  -5.7495972e-01
   4.8340000e+03  -5.7760847e-01
   4.8350000e+03  -5.7775876e-01
   4.8360000e+03  -5.7947600e-01
   4.8370000e+03  -5.7993974e-01
   4.8380000e+03  -5.8009394e-01
   4.8390000e+03  -5.8214685e-01
   4.8400000e+03  -5.8236173e-01
   4.8410000e+03  -5.8267551e-01
   4.8420000e+03  -5.8368857e-01
   4.8430000e+03  -5.8613177e-01
   4.8440000e+03  -5.8863507e-01
   4.8450000e+03  -5.8887341e-01
   4.8460000e+03  -5.8927850e-01
   4.8470000e+03  -5.9003307e-01
   4.8480000e+03  -5.9763777e-01
   4.8490000e+03  -5.9922403e-01
   4.8500000e+03  -6.0043330e-01
   4.8510000e+03  -6.0222799e-01
   4.8520000e+03  -6.0232295e-01
   4.8530000e+03  -6.0259341e-01
   4.8540000e+03  -6.0344461e-01
   4.8550000e+03  -6.0433259e-01
   4.8560000e+03  -6.0591404e-01
   4.8570000e+03  -6.0781017e-01
   4.8580000e+03  -6.0824048e-01
   4.8590000e+03  -6.0988993e-01
   4.8600000e+03  -6.1122744e-01
   4.8610000e+03  -6.1131058e-01
   4.8620000e+03  -6.1306964e-01
   4.8630000e+03  -6.1330088e-01
   4.8640000e+03  -6.1516355e-01
   4.8650000e+03  -6.1777662e-01
   4.8660000e+03  -6.1833145e-01
   4.8670000e+03  -6.1917130e-01
   4.8680000e+03  -6.2256658e-01
   4.8690000e+03  -6.2869148e-01
   4.8700000e+03  -6.2892028e-01
   4.8710000e+03  -6.3213887e-01
   4.8720000e+03  -6.3275507e-01
   4.8730000e+03  -6.3588535e-01
   4.8740000e+03  -6.3893035e-01
   4.8750000e+03  -6.3959665e-01
   4.8760000e+03  -6.4127866e-01
   4.8770000e+03  -6.4462658e-01
   4.8780000e+03  -6.4717001e-01
   4.8790000e+03  -6.5651239e-01
   4.8800000e+03  -6.5942398e-01
   4.8810000e+03  -6.6202709e-01
   4.8820000e+03  -6.6403643e-01
   4.8830000e+03  -6.6421788e-01
   4.8840000e+03  -6.6542865e-01
   4.8850000e+03  -6.6672700e-01
   4.8860000e+03  -6.6729307e-01
   4.8870000e+03  -6.6755070e-01
   4.8880000e+03  -6.6808287e-01
   4.8890000e+03  -6.7182803e-01
   4.8900000e+03  -6.7426881e-01
   4.8910000e+03  -6.7451162e-01
   4.8920000e+03  -6.7505753e-01
   4.8930000e+03  -6.7792726e-01
   4.8940000e+03  -6.7795401e-01
   4.8950000e+03  -6.7841823e-01
   4.8960000e+03  -6.8197694e-01
   4.8970000e+03  -6.8381843e-01
   4.8980000e+03  -6.8478194e-01
   4.8990000e+03  -6.8545017e-01
   4.9000000e+03  -6.8731779e-01
   4.9010000e+03  -6.9054049e-01
   4.9020000e+03  -6.9090774e-01
   4.9030000e+03  -6.9116394e-01
   4.9040000e+03  -6.9164995e-01
   4.9050000e+03  -6.9736831e-01
   4.9060000e+03  -6.9794240e-01
   4.9070000e+03  -6.9844455e-01
   4.9080000e+03  -6.9971081e-01
   4.9090000e+03  -7.0443914e-01
   4.9100000e+03  -7.0680150e-01
   4.9110000e+03  -7.0770794e-01
   4.9120000e+03  -7.1046825e-01
   4.9130000e+03  -7.1355234e-01
   4.9140000e+03  -7.1703022e-01
   4.9150000e+03  -7.2242991e-01
   4.9160000e+03  -7.2513655e-01
   4.9170000e+03  -7.2614176e-01
   4.9180000e+03  -7.3578848e-01
   4.9190000e+03  -7.3914337e-01
   4.9200000e+03  -7.3921633e-01
   4.9210000e+03  -7.4346766e-01
   4.9220000e+03  -7.4419049e-01
   4.9230000e+03  -7.4916553e-01
   4.9240000e+03  -7.4939843e-01
   4.9250000e+03  -7.4978294e-01
   4.9260000e+03  -7.5613250e-01
   4.9270000e+03  -7.5785092e-01
   4.9280000e+03  -7.5899374e-01
   4.9290000e+03  -7.5993431e-01
   4.9300000e+03  -7.6501074e-01
   4.9310000e+03  -7.6543415e-01
   4.9320000e+03  -7.6898892e-01
   4.9330000e+03  -7.7074239e-01
   4.9340000e+03  -7.7107369e-01
   4.9350000e+03  -7.7138832e-01
   4.9360000e+03  -7.7799624e-01
   4.9370000e+03  -7.8343383e-01
   4.9380000e+03  -7.8366456e-01
   4.9390000e+03  -7.8845760e-01
   4.9400000e+03  -7.9560911e-01
   4.9410000e+03  -7.9711894e-01
   4.9420000e+03  -7.9762568e-01
   4.9430000e+03  -7.9850319e-01
   4.9440000e+03  -8.0158976e-01
   4.9450000e+03  -8.0850489e-01
   4.9460000e+03  -8.0958802e-01
   4.9470000e+03  -8.1061346e-01
   4.9480000e+03  -8.1371654e-01
   4.9490000e+03  -8.1468194e-01
   4.9500000e+03  -8.2259996e-01
   4.9510000e+03  -8.2358342e-01
   4.9520000e+03  -8.3119761e-01
   4.9530000e+03  -8.3199614e-01
   4.9540000e+03  -8.3577262e-01
   4.9550000e+03  -8.3656899e-01
   4.9560000e+03  -8.3730440e-01
   4.9570000e+03  -8.3866338e-01
   4.9580000e+03  -8.3878839e-01
   4.9590000e+03  -8.3955494e-01
   4.9600000e+03  -8.4140794e-01
   4.9610000e+03  -8.4709603e-01
   4.9620000e+03  -8.4717768e-01
   4.9630000e+03  -8.4811941e-01
   4.9640000e+03  -8.4943059e-01
   4.9650000e+03  -8.5447956e-01
   4.9660000e+03  -8.5522093e-01
   4.9670000e+03  -8.8363948e-01
   4.9680000e+03  -8.8662669e-01
   4.9690000e+03  -8.8901991e-01
   4.9700000e+03  -8.8943618e-01
   4.9710000e+03  -8.9142267e-01
   4.9720000e+03  -8.9237597e-01
   4.9730000e+03  -8.9290495e-01
   4.9740000e+03  -8.9798646e-01
   4.9750000e+03  -9.0389604e-01
   4.9760000e+03  -9.0657726e-01
   4.9770000e+03  -9.0663036e-01
   4.9780000e+03  -9.0860923e-01
   4.9790000e+03  -9.1760375e-01
   4.9800000e+03  -9.1830154e-01
   4.9810000e+03  -9.2361019e-01
   4.9820000e+03  -9.2667325e-01
   4.9830000e+03  -9.2706388e-01
   4.9840000e+03  -9.2944803e-01
   4.9850000e+03  -9.3181787e-01
   4.9860000e+03  -9.3291134e-01
   4.9870000e+03  -9.3572965e-01
   4.9880000e+03  -9.4964107e-01
   4.9890000e+03  -9.5219024e-01
   4.9900000e+03  -9.5691311e-01
   4.9910000e+03  -9.5786498e-01
   4.9920000e+03  -9.7346181e-01
   4.9930000e+03  -1.0000000e+00


==> figs/rate/settings.txt <==
network = resnet101
features = global, GeM
k = 50
gamma = 3

==> notes.txt <==
oxford, not 5063
not sum-aggregate for multi-scale
